MedSTP: Preserving Subspace and Transition Evidence for Medical VQA Token Pruning

Medical vision-language models (VLMs) for visual question answering (VQA) often pass long visual-token sequences to the language model, making visual-token pruning attractive but risky for medical images, where answers may depend on localized boundary and texture evidence. We study training free pre-decoding pruning and treat pruning as a subspace stable evidence preservation problem. The retained tokens should remain close to the dominant visual evidence subspace induced by the full token set. To this end, we propose \emph{Subspace-Transition Token Pruning} (\method{}), which estimates each token's spectral support from principal component space and constructs a compact representation subspace. To better reflect medical image structure, \method{} further uses a bounded token-grid transition prior to promote boundary and texture sensitive tokens. We evaluate \method{} on the closed-ended SLAKE and OmniMedVQA benchmarks and on RadImageNet-VQA, which provides both closed-ended and open-ended evaluations, using Lingshu-7B and Qwen3-VL-8B backbones. \method{} delivers consistently strong performance on both the closed-ended and open-ended RadImageNet-VQA evaluations. These results show that \method{} is an effective training free pruning framework for medical domain VQA.

==> data/ablation_group_bootstrap_std.csv <==
dataset,variant,keep_ratio,metric,direction,value,std,n,raw_method,source_path,status
SLAKE,w/o trans.,0.10,Acc,up,75.146199,0.883259,2394,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p00,ok
SLAKE,w/o trans.,0.10,OR,up,79.773322,1.186068,1147,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p00,ok
SLAKE,w/o trans.,0.10,AB,up,58.562691,1.926271,654,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p00,ok
SLAKE,w/o trans.,0.10,PO,up,93.506494,2.808117,77,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p00,ok
SLAKE,w/o trans.,0.10,OT,up,83.139535,1.648214,516,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p00,ok
SLAKE,w/o trans.,0.10,KL,down,0.212493,0.010852,2394,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p00,ok
SLAKE,MRFT,0.10,Acc,up,76.106934,0.871537,2394,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p10,ok
SLAKE,MRFT,0.10,OR,up,80.383609,1.172497,1147,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p10,ok
SLAKE,MRFT,0.10,AB,up,58.562691,1.926271,654,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p10,ok
SLAKE,MRFT,0.10,PO,up,93.506494,2.808117,77,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p10,ok
SLAKE,MRFT,0.10,OT,up,86.240310,1.516473,516,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p10,ok
SLAKE,MRFT,0.10,KL,down,0.202240,0.010588,2394,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p10,ok
SLAKE,w/o trans.,0.05,Acc,up,67.460317,0.957566,2394,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p00,ok
SLAKE,w/o trans.,0.05,OR,up,73.670445,1.300429,1147,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p00,ok
SLAKE,w/o trans.,0.05,AB,up,45.718654,1.947974,654,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p00,ok
SLAKE,w/o trans.,0.05,PO,up,81.818182,4.395398,77,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p00,ok
SLAKE,w/o trans.,0.05,OT,up,79.069767,1.790884,516,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p00,ok
SLAKE,w/o trans.,0.05,KL,down,0.347571,0.013575,2394,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p00,ok
SLAKE,MRFT,0.05,Acc,up,69.005848,0.945194,2394,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p05,ok
SLAKE,MRFT,0.05,OR,up,74.455100,1.287709,1147,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p05,ok
SLAKE,MRFT,0.05,AB,up,47.706422,1.953097,654,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p05,ok
SLAKE,MRFT,0.05,PO,up,81.818182,4.395398,77,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p05,ok
SLAKE,MRFT,0.05,OT,up,81.976744,1.692143,516,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p05,ok
SLAKE,MRFT,0.05,KL,down,0.336094,0.013367,2394,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p05,ok
OmniMedVQA qt-ai,w/o trans.,0.10,Acc,up,67.738059,0.810223,3329,prunesid,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok
OmniMedVQA qt-ai,w/o trans.,0.10,OS,up,62.676963,1.226922,1554,prunesid,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok
OmniMedVQA qt-ai,w/o trans.,0.10,RJ,up,75.317797,1.403314,944,prunesid,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok
OmniMedVQA qt-ai,w/o trans.,0.10,LC,up,66.666667,1.771647,708,prunesid,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok
OmniMedVQA qt-ai,w/o trans.,0.10,ES,up,79.674797,3.628485,123,prunesid,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok
OmniMedVQA qt-ai,w/o trans.,0.10,KL,down,0.326392,0.010124,3329,prunesid,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok
OmniMedVQA qt-ai,MRFT,0.10,Acc,up,70.050000,0.793863,3329,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_prunesid_sobel_lambda_19423615_lambda0p2,ok_aligned_main_table
OmniMedVQA qt-ai,MRFT,0.10,OS,up,63.374500,1.261741,1458,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_prunesid_sobel_lambda_19423615_lambda0p2,ok_aligned_main_table
OmniMedVQA qt-ai,MRFT,0.10,RJ,up,79.661000,1.310092,944,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_prunesid_sobel_lambda_19423615_lambda0p2,ok_aligned_main_table
OmniMedVQA qt-ai,MRFT,0.10,LC,up,68.905500,1.632453,804,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_prunesid_sobel_lambda_19423615_lambda0p2,ok_aligned_main_table
OmniMedVQA qt-ai,MRFT,0.10,ES,up,82.926800,3.392754,123,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_prunesid_sobel_lambda_19423615_lambda0p2,ok_aligned_main_table
OmniMedVQA qt-ai,MRFT,0.10,KL,down,0.328642,0.010697,3329,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_prunesid_sobel_lambda_19423615_lambda0p2,ok
OmniMedVQA qt-ai,w/o trans.,0.05,Acc,up,62.961850,0.836963,3329,prunesid,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok
OmniMedVQA qt-ai,w/o trans.,0.05,OS,up,59.137709,1.247005,1554,prunesid,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok
OmniMedVQA qt-ai,w/o trans.,0.05,RJ,up,74.046610,1.426802,944,prunesid,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok
OmniMedVQA qt-ai,w/o trans.,0.05,LC,up,56.497175,1.863183,708,prunesid,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok
OmniMedVQA qt-ai,w/o trans.,0.05,ES,up,63.414634,4.343061,123,prunesid,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok
OmniMedVQA qt-ai,w/o trans.,0.05,KL,down,0.448272,0.011724,3329,prunesid,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok
OmniMedVQA qt-ai,MRFT,0.05,Acc,up,65.550000,0.823615,3329,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_prunesid_sobel_lambda_19423615_lambda0p3,ok_aligned_main_table
OmniMedVQA qt-ai,MRFT,0.05,OS,up,60.288100,1.281437,1458,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_prunesid_sobel_lambda_19423615_lambda0p3,ok_aligned_main_table
OmniMedVQA qt-ai,MRFT,0.05,RJ,up,76.589000,1.378184,944,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_prunesid_sobel_lambda_19423615_lambda0p3,ok_aligned_main_table
OmniMedVQA qt-ai,MRFT,0.05,LC,up,62.313400,1.709056,804,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_prunesid_sobel_lambda_19423615_lambda0p3,ok_aligned_main_table
OmniMedVQA qt-ai,MRFT,0.05,ES,up,64.227600,4.321976,123,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_prunesid_sobel_lambda_19423615_lambda0p3,ok_aligned_main_table
OmniMedVQA qt-ai,MRFT,0.05,KL,down,0.426913,0.012007,3329,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_prunesid_sobel_lambda_19423615_lambda0p3,ok


==> data/ablation_table_bootstrap_std.csv <==
dataset,variant,keep_ratio,metric,direction,table_value,source_value,bootstrap_mean,bootstrap_std,ci95_low,ci95_high,n,source_delta,raw_method,source_path,status
SLAKE,w/o trans.,0.10,Acc,up,75.150000,75.146199,75.146199,0.871180,73.350042,76.818087,2394,-0.003801,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p00,ok
SLAKE,w/o trans.,0.10,F1,up,75.040000,75.036081,75.036081,0.873989,73.231926,76.702289,2394,-0.003919,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p00,ok
SLAKE,w/o trans.,0.10,Recall,up,75.310000,75.309639,75.309639,0.849915,73.553209,76.948274,2394,-0.000361,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p00,ok
SLAKE,w/o trans.,0.10,KL,down,0.212000,0.212493,0.212493,0.010470,0.192519,0.234213,2394,0.000493,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p00,ok
SLAKE,MRFT,0.10,Acc,up,76.110000,76.106934,76.106934,0.839712,74.352548,77.695280,2394,-0.003066,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p10,ok
SLAKE,MRFT,0.10,F1,up,76.010000,76.007653,76.007653,0.842398,74.223030,77.604551,2394,-0.002347,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p10,ok
SLAKE,MRFT,0.10,Recall,up,76.270000,76.266571,76.266571,0.819076,74.530990,77.832007,2394,-0.003429,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p10,ok
SLAKE,MRFT,0.10,KL,down,0.202000,0.202240,0.202240,0.010481,0.182220,0.224344,2394,0.000240,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p10,ok
SLAKE,w/o trans.,0.05,Acc,up,67.460000,67.460317,67.460317,0.947822,65.497076,69.214703,2394,0.000317,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p00,ok
SLAKE,w/o trans.,0.05,F1,up,66.980000,66.979106,66.979106,0.957730,65.051357,68.732315,2394,-0.000894,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p00,ok
SLAKE,w/o trans.,0.05,Recall,up,67.730000,67.729587,67.729587,0.893932,65.921337,69.502580,2394,-0.000413,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p00,ok
SLAKE,w/o trans.,0.05,KL,down,0.348000,0.347571,0.347571,0.013331,0.322465,0.375167,2394,-0.000429,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p00,ok
SLAKE,MRFT,0.05,Acc,up,69.010000,69.005848,69.005848,0.917292,67.209691,70.803049,2394,-0.004152,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p05,ok
SLAKE,MRFT,0.05,F1,up,68.540000,68.537782,68.537782,0.930498,66.709514,70.327325,2394,-0.002218,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p05,ok
SLAKE,MRFT,0.05,Recall,up,69.280000,69.278253,69.278253,0.877838,67.504437,70.966855,2394,-0.001747,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p05,ok
SLAKE,MRFT,0.05,KL,down,0.336000,0.336094,0.336094,0.013245,0.310376,0.360918,2394,0.000094,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p05,ok
Omni,w/o trans.,0.10,Acc,up,67.740000,67.738059,67.738059,0.835833,66.055873,69.420997,3329,-0.001941,prunesid,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok
Omni,w/o trans.,0.10,F1,up,67.760000,67.757919,67.757919,0.837570,66.067992,69.448716,3329,-0.002081,prunesid,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok
Omni,w/o trans.,0.10,Recall,up,67.740000,67.736439,67.736439,0.836205,66.083376,69.429400,3329,-0.003561,prunesid,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok
Omni,w/o trans.,0.10,KL,down,0.326000,0.326392,0.326392,0.010067,0.306601,0.346202,3329,0.000392,prunesid,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok
Omni,MRFT,0.10,Acc,up,70.050000,70.051066,70.051066,0.794815,68.489036,71.553019,3329,0.001066,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_prunesid_sobel_lambda_19423615_lambda0p2,ok
Omni,MRFT,0.10,F1,up,70.060000,70.064932,70.064932,0.793893,68.485181,71.561779,3329,0.004932,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_prunesid_sobel_lambda_19423615_lambda0p2,ok
Omni,MRFT,0.10,Recall,up,70.070000,70.068470,70.068470,0.794296,68.475126,71.586300,3329,-0.001530,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_prunesid_sobel_lambda_19423615_lambda0p2,ok
Omni,MRFT,0.10,KL,down,0.329000,0.328642,0.328642,0.010775,0.307918,0.350732,3329,-0.000358,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_prunesid_sobel_lambda_19423615_lambda0p2,ok
Omni,w/o trans.,0.05,Acc,up,62.960000,62.961850,62.961850,0.808853,61.278162,64.523881,3329,0.001850,prunesid,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok
Omni,w/o trans.,0.05,F1,up,63.000000,62.995404,62.995404,0.807464,61.255664,64.537627,3329,-0.004596,prunesid,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok
Omni,w/o trans.,0.05,Recall,up,62.970000,62.967845,62.967845,0.806939,61.275334,64.493016,3329,-0.002155,prunesid,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok
Omni,w/o trans.,0.05,KL,down,0.448000,0.448272,0.448272,0.011454,0.426414,0.470842,3329,0.000272,prunesid,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok
Omni,MRFT,0.05,Acc,up,65.550000,65.545209,65.545209,0.812180,63.892310,67.138029,3329,-0.004791,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_prunesid_sobel_lambda_19423615_lambda0p3,ok
Omni,MRFT,0.05,F1,up,65.580000,65.577164,65.577164,0.811410,63.908291,67.158597,3329,-0.002836,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_prunesid_sobel_lambda_19423615_lambda0p3,ok
Omni,MRFT,0.05,Recall,up,65.590000,65.590257,65.590257,0.812923,63.933488,67.228487,3329,0.000257,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_prunesid_sobel_lambda_19423615_lambda0p3,ok
Omni,MRFT,0.05,KL,down,0.427000,0.426913,0.426913,0.011702,0.404394,0.449296,3329,-0.000087,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_prunesid_sobel_lambda_19423615_lambda0p3,ok


==> data/main_table_bootstrap_rank_alerts.csv <==
dataset,backbone,keep_ratio,metric,direction,table_best_method,table_best_value,source_best_method,source_best_value,mrft_table_value,mrft_source_value,alert
SLAKE,Lingshu-7B,0.10,Acc,up,MRFT,76.106934,MRFT,76.106934,76.106934,76.106934,ok
SLAKE,Lingshu-7B,0.10,KL,down,BTP,0.189891,BTP,0.189891,0.202240,0.202240,mrft_not_source_best
SLAKE,Qwen3-VL-8B,0.10,Acc,up,MRFT,77.944862,MRFT,77.944862,77.944862,77.944862,ok
SLAKE,Qwen3-VL-8B,0.10,KL,down,MRFT,0.317090,MRFT,0.317090,0.317090,0.317090,ok
SLAKE,Lingshu-7B,0.05,Acc,up,MRFT,69.005848,MRFT,69.005848,69.005848,69.005848,ok
SLAKE,Lingshu-7B,0.05,KL,down,MRFT,0.336094,MRFT,0.336094,0.336094,0.336094,ok
SLAKE,Qwen3-VL-8B,0.05,Acc,up,MRFT,74.477861,MRFT,74.477861,74.477861,74.477861,ok
SLAKE,Qwen3-VL-8B,0.05,KL,down,MRFT,0.494377,MRFT,0.494377,0.494377,0.494377,ok
OmniMedVQA qt-ai,Lingshu-7B,0.10,Acc,up,MRFT,70.050000,MRFT,70.051066,70.050000,70.051066,ok
OmniMedVQA qt-ai,Lingshu-7B,0.10,KL,down,MRFT,0.329000,MRFT,0.328642,0.329000,0.328642,ok
OmniMedVQA qt-ai,Lingshu-7B,0.05,Acc,up,MRFT,65.550000,MRFT,65.545209,65.550000,65.545209,ok
OmniMedVQA qt-ai,Lingshu-7B,0.05,KL,down,MRFT,0.427000,MRFT,0.426913,0.427000,0.426913,ok
OmniMedVQA qt-ai,Qwen3-VL-8B,0.10,Acc,up,MRFT,57.830000,MRFT,57.825173,57.830000,57.825173,ok
OmniMedVQA qt-ai,Qwen3-VL-8B,0.10,KL,down,MRFT,0.787000,MRFT,0.786735,0.787000,0.786735,ok
OmniMedVQA qt-ai,Qwen3-VL-8B,0.05,Acc,up,MRFT,51.280000,MRFT,51.276660,51.280000,51.276660,ok
OmniMedVQA qt-ai,Qwen3-VL-8B,0.05,KL,down,MRFT,1.230000,MRFT,1.230370,1.230000,1.230370,ok


==> data/main_table_bootstrap_std.csv <==
dataset,backbone,method,keep_ratio,metric,direction,table_value,bootstrap_mean,bootstrap_std,ci95_low,ci95_high,n,source_value,source_n,source_delta,raw_method,source_path,status,std_method
SLAKE,Lingshu-7B,Full tokens,0.10,Acc,up,83.918129,83.918129,0.750817,82.446528,85.389730,2394,83.918129,2394,-0.000000,full,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,Full tokens,0.10,OR,up,88.404534,88.404534,0.945365,86.551618,90.257450,1147,,,,full,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,Full tokens,0.10,AB,up,72.782875,72.782875,1.740391,69.371708,76.194042,654,,,,full,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,Full tokens,0.10,PO,up,94.805195,94.805195,2.529038,89.848281,99.762109,77,,,,full,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,Full tokens,0.10,OT,up,86.434109,86.434109,1.507446,83.479514,89.388704,516,,,,full,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,Full tokens,0.10,KL,down,0.000000,0.000000,0.000000,0.000000,0.000000,2394,0.000000,2394,0.000000,full,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,empirical_mean_se_from_prediction_kl
SLAKE,Lingshu-7B,Random,0.10,Acc,up,56.934002,56.934002,1.012025,54.950434,58.917570,2394,56.934002,2394,-0.000000,edge_random,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_edge_random_010_005_20260622_215241,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,Random,0.10,OR,up,65.649520,65.649520,1.402169,62.901268,68.397772,1147,,,,edge_random,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_edge_random_010_005_20260622_215241,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,Random,0.10,AB,up,25.840979,25.840979,1.711779,22.485893,29.196065,654,,,,edge_random,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_edge_random_010_005_20260622_215241,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,Random,0.10,PO,up,70.129870,70.129870,5.215845,59.906813,80.352927,77,,,,edge_random,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_edge_random_010_005_20260622_215241,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,Random,0.10,OT,up,75.000000,75.000000,1.906232,71.263785,78.736215,516,,,,edge_random,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_edge_random_010_005_20260622_215241,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,Random,0.10,KL,down,0.640688,0.640688,0.016699,0.607958,0.673418,2394,0.640688,2394,0.000000,edge_random,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_edge_random_010_005_20260622_215241,ok,empirical_mean_se_from_prediction_kl
SLAKE,Lingshu-7B,BTP,0.10,Acc,up,75.229741,75.229741,0.882263,73.500506,76.958976,2394,75.229741,2394,0.000000,btp,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,BTP,0.10,OR,up,80.122058,80.122058,1.178366,77.812461,82.431655,1147,,,,btp,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,BTP,0.10,AB,up,59.938838,59.938838,1.916139,56.183205,63.694471,654,,,,btp,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,BTP,0.10,PO,up,93.506494,93.506494,2.808117,88.002585,99.010403,77,,,,btp,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,BTP,0.10,OT,up,81.007752,81.007752,1.726739,77.623344,84.392160,516,,,,btp,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,BTP,0.10,KL,down,0.189891,0.189891,0.008491,0.173248,0.206534,2394,0.189891,2394,0.000000,btp,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,empirical_mean_se_from_prediction_kl
SLAKE,Lingshu-7B,FastV,0.10,Acc,up,55.012531,55.012531,1.016751,53.019699,57.005363,2394,55.012531,2394,0.000000,FastV,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,FastV,0.10,OR,up,64.603313,64.603313,1.411975,61.835842,67.370784,1147,,,,FastV,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,FastV,0.10,AB,up,26.758410,26.758410,1.731092,23.365470,30.151350,654,,,,FastV,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,FastV,0.10,PO,up,62.337662,62.337662,5.521836,51.514863,73.160461,77,,,,FastV,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,FastV,0.10,OT,up,68.410853,68.410853,2.046476,64.399761,72.421945,516,,,,FastV,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,FastV,0.10,KL,down,0.611440,0.611440,0.015279,0.581492,0.641388,2394,0.611440,2394,0.000000,FastV,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,empirical_mean_se_from_prediction_kl
SLAKE,Lingshu-7B,SparseVLM,0.10,Acc,up,55.639098,55.639098,1.015379,53.648955,57.629241,2394,55.639098,2394,-0.000000,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_sparsevlm/slake_single_19433378/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,SparseVLM,0.10,OR,up,65.300785,65.300785,1.405521,62.545964,68.055606,1147,,,,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_sparsevlm/slake_single_19433378/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,SparseVLM,0.10,AB,up,26.452599,26.452599,1.724761,23.072067,29.833131,654,,,,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_sparsevlm/slake_single_19433378/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,SparseVLM,0.10,PO,up,61.038961,61.038961,5.557423,50.146412,71.931510,77,,,,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_sparsevlm/slake_single_19433378/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,SparseVLM,0.10,OT,up,70.348837,70.348837,2.010594,66.408072,74.289602,516,,,,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_sparsevlm/slake_single_19433378/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,SparseVLM,0.10,KL,down,0.609642,0.609642,0.015407,0.579445,0.639839,2394,0.609642,2394,-0.000000,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_sparsevlm/slake_single_19433378/slake/predictions.csv,ok,empirical_mean_se_from_prediction_kl
SLAKE,Lingshu-7B,VisPruner,0.10,Acc,up,68.379282,68.379282,0.950355,66.516585,70.241979,2394,68.379282,2394,-0.000000,VisPruner,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_slake_vispruner_rebuiltcache_19432851,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,VisPruner,0.10,OR,up,74.629468,74.629468,1.284808,72.111244,77.147692,1147,,,,VisPruner,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_slake_vispruner_rebuiltcache_19432851,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,VisPruner,0.10,AB,up,47.706422,47.706422,1.953097,43.878353,51.534491,654,,,,VisPruner,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_slake_vispruner_rebuiltcache_19432851,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,VisPruner,0.10,PO,up,87.012987,87.012987,3.830904,79.504414,94.521560,77,,,,VisPruner,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_slake_vispruner_rebuiltcache_19432851,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,VisPruner,0.10,OT,up,77.906977,77.906977,1.826379,74.327274,81.486680,516,,,,VisPruner,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_slake_vispruner_rebuiltcache_19432851,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,VisPruner,0.10,KL,down,0.336790,0.336790,0.012333,0.312617,0.360963,2394,0.336790,2394,0.000000,VisPruner,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_slake_vispruner_rebuiltcache_19432851,ok,empirical_mean_se_from_prediction_kl
SLAKE,Lingshu-7B,HRViT,0.10,Acc,up,60.609858,60.609858,0.998627,58.652549,62.567167,2394,60.609858,2394,-0.000000,HRViT,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,HRViT,0.10,OR,up,70.619006,70.619006,1.344969,67.982866,73.255146,1147,,,,HRViT,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,HRViT,0.10,AB,up,30.581040,30.581040,1.801674,27.049758,34.112322,654,,,,HRViT,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,HRViT,0.10,PO,up,87.012987,87.012987,3.830904,79.504414,94.521560,77,,,,HRViT,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,HRViT,0.10,OT,up,72.480620,72.480620,1.966099,68.627066,76.334174,516,,,,HRViT,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,HRViT,0.10,KL,down,0.472628,0.472628,0.013924,0.445338,0.499918,2394,0.472628,2394,0.000000,HRViT,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,empirical_mean_se_from_prediction_kl
SLAKE,Lingshu-7B,MRFT,0.10,Acc,up,76.106934,76.106934,0.871537,74.398721,77.815147,2394,76.106934,2394,0.000000,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p10,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,MRFT,0.10,OR,up,80.383609,80.383609,1.172497,78.085516,82.681702,1147,,,,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p10,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,MRFT,0.10,AB,up,58.562691,58.562691,1.926271,54.787200,62.338182,654,,,,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p10,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,MRFT,0.10,PO,up,93.506494,93.506494,2.808117,88.002585,99.010403,77,,,,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p10,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,MRFT,0.10,OT,up,86.240310,86.240310,1.516473,83.268023,89.212597,516,,,,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p10,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,MRFT,0.10,KL,down,0.202240,0.202240,0.010588,0.181487,0.222993,2394,0.202240,2394,-0.000000,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p10,ok,empirical_mean_se_from_prediction_kl
SLAKE,Qwen3-VL-8B,Full tokens,0.10,Acc,up,80.075188,80.075188,0.816364,78.475114,81.675262,2394,80.075188,2394,-0.000000,full,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,Full tokens,0.10,OR,up,85.614647,85.614647,1.036221,83.583653,87.645641,1147,,,,full,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,Full tokens,0.10,AB,up,65.749235,65.749235,1.855631,62.112198,69.386272,654,,,,full,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,Full tokens,0.10,PO,up,94.805195,94.805195,2.529038,89.848281,99.762109,77,,,,full,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,Full tokens,0.10,OT,up,83.720930,83.720930,1.625201,80.535537,86.906323,516,,,,full,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,Full tokens,0.10,KL,down,0.000000,0.000000,0.000000,0.000000,0.000000,2394,0.000000,2394,0.000000,full,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,empirical_mean_se_from_prediction_kl
SLAKE,Qwen3-VL-8B,Random,0.10,Acc,up,49.248100,49.248100,1.021783,47.245405,51.250795,2394,49.248120,2394,0.000020,random,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake_random/run_qwen3vl_8b_slake_random_1005_19527123,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,Random,0.10,OR,up,47.776800,47.776800,1.474886,44.886023,50.667577,1147,,,,random,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake_random/run_qwen3vl_8b_slake_random_1005_19527123,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,Random,0.10,AB,up,48.929700,48.929700,1.954707,45.098475,52.760925,654,,,,random,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake_random/run_qwen3vl_8b_slake_random_1005_19527123,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,Random,0.10,PO,up,57.142900,57.142900,5.639585,46.089313,68.196487,77,,,,random,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake_random/run_qwen3vl_8b_slake_random_1005_19527123,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,Random,0.10,OT,up,51.744200,51.744200,2.199788,47.432616,56.055784,516,,,,random,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake_random/run_qwen3vl_8b_slake_random_1005_19527123,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,Random,0.10,KL,down,1.823679,1.823679,0.052981,1.719836,1.927522,2394,1.823679,2394,-0.000000,random,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake_random/run_qwen3vl_8b_slake_random_1005_19527123,ok,empirical_mean_se_from_prediction_kl
SLAKE,Qwen3-VL-8B,BTP,0.10,Acc,up,76.482874,76.482874,0.866787,74.783972,78.181776,2394,76.482874,2394,-0.000000,btp,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,BTP,0.10,OR,up,78.901482,78.901482,1.204722,76.540227,81.262737,1147,,,,btp,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,BTP,0.10,AB,up,71.100917,71.100917,1.772518,67.626781,74.575053,654,,,,btp,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,BTP,0.10,PO,up,75.324675,75.324675,4.913090,65.695019,84.954331,77,,,,btp,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,BTP,0.10,OT,up,78.100775,78.100775,1.820611,74.532377,81.669173,516,,,,btp,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,BTP,0.10,KL,down,0.454838,0.454838,0.023017,0.409725,0.499951,2394,0.454838,2394,-0.000000,btp,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,empirical_mean_se_from_prediction_kl
SLAKE,Qwen3-VL-8B,FastV,0.10,Acc,up,66.917293,66.917293,0.961629,65.032500,68.802086,2394,66.917293,2394,0.000000,FastV,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,FastV,0.10,OR,up,65.387969,65.387969,1.404691,62.634775,68.141163,1147,,,,FastV,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,FastV,0.10,AB,up,60.856269,60.856269,1.908512,57.115585,64.596953,654,,,,FastV,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,FastV,0.10,PO,up,71.428571,71.428571,5.148214,61.338071,81.519071,77,,,,FastV,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,FastV,0.10,OT,up,77.325581,77.325581,1.843337,73.712640,80.938522,516,,,,FastV,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,FastV,0.10,KL,down,0.705595,0.705595,0.027181,0.652320,0.758870,2394,0.705595,2394,-0.000000,FastV,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,empirical_mean_se_from_prediction_kl
SLAKE,Qwen3-VL-8B,SparseVLM,0.10,Acc,up,73.224728,73.224728,0.904969,71.450989,74.998467,2394,73.224728,2394,0.000000,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_sparse_vis_19438619,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,SparseVLM,0.10,OR,up,76.547515,76.547515,1.251060,74.095437,78.999593,1147,,,,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_sparse_vis_19438619,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,SparseVLM,0.10,AB,up,62.538226,62.538226,1.892684,58.828566,66.247886,654,,,,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_sparse_vis_19438619,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,SparseVLM,0.10,PO,up,70.129870,70.129870,5.215845,59.906813,80.352927,77,,,,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_sparse_vis_19438619,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,SparseVLM,0.10,OT,up,79.844961,79.844961,1.766000,76.383601,83.306321,516,,,,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_sparse_vis_19438619,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,SparseVLM,0.10,KL,down,0.492667,0.492667,0.023627,0.446357,0.538977,2394,0.492667,2394,-0.000000,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_sparse_vis_19438619,ok,empirical_mean_se_from_prediction_kl
SLAKE,Qwen3-VL-8B,VisPruner,0.10,Acc,up,76.775272,76.775272,0.863026,75.083741,78.466803,2394,76.775272,2394,-0.000000,VisPruner,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_sparse_vis_19438619,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,VisPruner,0.10,OR,up,78.727114,78.727114,1.208353,76.358743,81.095485,1147,,,,VisPruner,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_sparse_vis_19438619,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,VisPruner,0.10,AB,up,69.877676,69.877676,1.794009,66.361419,73.393933,654,,,,VisPruner,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_sparse_vis_19438619,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,VisPruner,0.10,PO,up,80.519481,80.519481,4.513416,71.673185,89.365777,77,,,,VisPruner,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_sparse_vis_19438619,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,VisPruner,0.10,OT,up,80.620155,80.620155,1.740092,77.209575,84.030735,516,,,,VisPruner,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_sparse_vis_19438619,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,VisPruner,0.10,KL,down,0.400995,0.400995,0.022646,0.356609,0.445381,2394,0.400995,2394,-0.000000,VisPruner,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_sparse_vis_19438619,ok,empirical_mean_se_from_prediction_kl
SLAKE,Qwen3-VL-8B,HRViT,0.10,Acc,up,73.015873,73.015873,0.907195,71.237770,74.793976,2394,73.015873,2394,0.000000,HRViT,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,HRViT,0.10,OR,up,74.803836,74.803836,1.281880,72.291351,77.316321,1147,,,,HRViT,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,HRViT,0.10,AB,up,64.373089,64.373089,1.872632,60.702731,68.043447,654,,,,HRViT,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,HRViT,0.10,PO,up,72.727273,72.727273,5.075368,62.779551,82.674995,77,,,,HRViT,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,HRViT,0.10,OT,up,80.038760,80.038760,1.759621,76.589903,83.487617,516,,,,HRViT,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,HRViT,0.10,KL,down,0.513910,0.513910,0.025985,0.462980,0.564840,2394,0.513910,2394,0.000000,HRViT,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,empirical_mean_se_from_prediction_kl
SLAKE,Qwen3-VL-8B,MRFT,0.10,Acc,up,77.944862,77.944862,0.847396,76.283965,79.605759,2394,77.944862,2394,0.000000,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_fgprunesid_19439089,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,MRFT,0.10,OR,up,80.819529,80.819529,1.162535,78.540960,83.098098,1147,,,,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_fgprunesid_19439089,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,MRFT,0.10,AB,up,70.336391,70.336391,1.786130,66.835575,73.837207,654,,,,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_fgprunesid_19439089,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,MRFT,0.10,PO,up,77.922078,77.922078,4.726765,68.657619,87.186537,77,,,,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_fgprunesid_19439089,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,MRFT,0.10,OT,up,81.201550,81.201550,1.719960,77.830429,84.572671,516,,,,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_fgprunesid_19439089,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,MRFT,0.10,KL,down,0.317090,0.317090,0.019313,0.279237,0.354943,2394,0.317090,2394,0.000000,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_fgprunesid_19439089,ok,empirical_mean_se_from_prediction_kl
SLAKE,Lingshu-7B,Full tokens,0.05,Acc,up,83.918129,83.918129,0.750817,82.446528,85.389730,2394,83.918129,2394,-0.000000,full,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,Full tokens,0.05,OR,up,88.404534,88.404534,0.945365,86.551618,90.257450,1147,,,,full,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,Full tokens,0.05,AB,up,72.782875,72.782875,1.740391,69.371708,76.194042,654,,,,full,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,Full tokens,0.05,PO,up,94.805195,94.805195,2.529038,89.848281,99.762109,77,,,,full,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,Full tokens,0.05,OT,up,86.434109,86.434109,1.507446,83.479514,89.388704,516,,,,full,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,Full tokens,0.05,KL,down,0.000000,0.000000,0.000000,0.000000,0.000000,2394,0.000000,2394,0.000000,full,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,empirical_mean_se_from_prediction_kl
SLAKE,Lingshu-7B,Random,0.05,Acc,up,48.245614,48.245614,1.021270,46.243925,50.247303,2394,48.245614,2394,0.000000,edge_random,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_edge_random_010_005_20260622_215241,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,Random,0.05,OR,up,54.228422,54.228422,1.471058,51.345149,57.111695,1147,,,,edge_random,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_edge_random_010_005_20260622_215241,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,Random,0.05,AB,up,26.452599,26.452599,1.724761,23.072067,29.833131,654,,,,edge_random,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_edge_random_010_005_20260622_215241,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,Random,0.05,PO,up,51.948052,51.948052,5.693702,40.788395,63.107709,77,,,,edge_random,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_edge_random_010_005_20260622_215241,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,Random,0.05,OT,up,62.015504,62.015504,2.136626,57.827717,66.203291,516,,,,edge_random,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_edge_random_010_005_20260622_215241,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,Random,0.05,KL,down,0.757608,0.757608,0.017179,0.723937,0.791279,2394,0.757608,2394,-0.000000,edge_random,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_edge_random_010_005_20260622_215241,ok,empirical_mean_se_from_prediction_kl
SLAKE,Lingshu-7B,BTP,0.05,Acc,up,67.293233,67.293233,0.958832,65.413923,69.172543,2394,67.293233,2394,0.000000,btp,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,BTP,0.05,OR,up,74.019180,74.019180,1.294842,71.481289,76.557071,1147,,,,btp,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,BTP,0.05,AB,up,49.541284,49.541284,1.955072,45.709342,53.373226,654,,,,btp,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,BTP,0.05,PO,up,83.116883,83.116883,4.268994,74.749654,91.484112,77,,,,btp,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,BTP,0.05,OT,up,72.480620,72.480620,1.966099,68.627066,76.334174,516,,,,btp,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,BTP,0.05,KL,down,0.340740,0.340740,0.012379,0.316477,0.365003,2394,0.340740,2394,0.000000,btp,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,empirical_mean_se_from_prediction_kl
SLAKE,Lingshu-7B,FastV,0.05,Acc,up,53.383459,53.383459,1.019557,51.385128,55.381790,2394,53.383459,2394,-0.000000,FastV,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,FastV,0.05,OR,up,63.382738,63.382738,1.422482,60.594674,66.170802,1147,,,,FastV,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,FastV,0.05,AB,up,25.535168,25.535168,1.705124,22.193124,28.877212,654,,,,FastV,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,FastV,0.05,PO,up,58.441558,58.441558,5.616234,47.433740,69.449376,77,,,,FastV,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,FastV,0.05,OT,up,65.697674,65.697674,2.089835,61.601598,69.793750,516,,,,FastV,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,FastV,0.05,KL,down,0.586517,0.586517,0.013672,0.559719,0.613315,2394,0.586517,2394,0.000000,FastV,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,empirical_mean_se_from_prediction_kl
SLAKE,Lingshu-7B,SparseVLM,0.05,Acc,up,54.302423,54.302423,1.018109,52.306930,56.297916,2394,54.302423,2394,-0.000000,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_sparsevlm/slake_single_19433378/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,SparseVLM,0.05,OR,up,63.644289,63.644289,1.420314,60.860474,66.428104,1147,,,,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_sparsevlm/slake_single_19433378/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,SparseVLM,0.05,AB,up,26.452599,26.452599,1.724761,23.072067,29.833131,654,,,,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_sparsevlm/slake_single_19433378/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,SparseVLM,0.05,PO,up,64.935065,64.935065,5.437895,54.276791,75.593339,77,,,,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_sparsevlm/slake_single_19433378/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,SparseVLM,0.05,OT,up,67.248062,67.248062,2.066015,63.198672,71.297452,516,,,,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_sparsevlm/slake_single_19433378/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,SparseVLM,0.05,KL,down,0.554505,0.554505,0.012958,0.529108,0.579902,2394,0.554505,2394,-0.000000,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_sparsevlm/slake_single_19433378/slake/predictions.csv,ok,empirical_mean_se_from_prediction_kl
SLAKE,Lingshu-7B,VisPruner,0.05,Acc,up,63.241437,63.241437,0.985412,61.310029,65.172845,2394,63.241437,2394,-0.000000,VisPruner,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_slake_vispruner_rebuiltcache_19432851,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,VisPruner,0.05,OR,up,67.741935,67.741935,1.380277,65.036592,70.447278,1147,,,,VisPruner,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_slake_vispruner_rebuiltcache_19432851,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,VisPruner,0.05,AB,up,48.623853,48.623853,1.954414,44.793201,52.454505,654,,,,VisPruner,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_slake_vispruner_rebuiltcache_19432851,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,VisPruner,0.05,PO,up,75.324675,75.324675,4.913090,65.695019,84.954331,77,,,,VisPruner,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_slake_vispruner_rebuiltcache_19432851,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,VisPruner,0.05,OT,up,69.961240,69.961240,2.018110,66.005744,73.916736,516,,,,VisPruner,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_slake_vispruner_rebuiltcache_19432851,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,VisPruner,0.05,KL,down,0.441345,0.441345,0.013709,0.414476,0.468214,2394,0.441345,2394,-0.000000,VisPruner,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_slake_vispruner_rebuiltcache_19432851,ok,empirical_mean_se_from_prediction_kl
SLAKE,Lingshu-7B,HRViT,0.05,Acc,up,55.639098,55.639098,1.015379,53.648955,57.629241,2394,55.639098,2394,-0.000000,HRViT,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,HRViT,0.05,OR,up,64.952049,64.952049,1.408789,62.190822,67.713276,1147,,,,HRViT,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,HRViT,0.05,AB,up,28.287462,28.287462,1.761188,24.835534,31.739390,654,,,,HRViT,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,HRViT,0.05,PO,up,66.233766,66.233766,5.389341,55.670657,76.796875,77,,,,HRViT,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,HRViT,0.05,OT,up,68.023256,68.023256,2.053151,63.999079,72.047433,516,,,,HRViT,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,HRViT,0.05,KL,down,0.531456,0.531456,0.012910,0.506153,0.556759,2394,0.531456,2394,0.000000,HRViT,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_slake_full_lambda01_19289057,ok,empirical_mean_se_from_prediction_kl
SLAKE,Lingshu-7B,MRFT,0.05,Acc,up,69.005848,69.005848,0.945194,67.153269,70.858427,2394,69.005848,2394,-0.000000,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p05,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,MRFT,0.05,OR,up,74.455100,74.455100,1.287709,71.931191,76.979009,1147,,,,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p05,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,MRFT,0.05,AB,up,47.706422,47.706422,1.953097,43.878353,51.534491,654,,,,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p05,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,MRFT,0.05,PO,up,81.818182,81.818182,4.395398,73.203202,90.433162,77,,,,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p05,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,MRFT,0.05,OT,up,81.976744,81.976744,1.692143,78.660143,85.293345,516,,,,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p05,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Lingshu-7B,MRFT,0.05,KL,down,0.336094,0.336094,0.013367,0.309894,0.362294,2394,0.336094,2394,0.000000,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_lingshu_slake/run_lingshu7b_prunesid_sobel_slake_lambda_sweep_19411294/lambda_0p05,ok,empirical_mean_se_from_prediction_kl
SLAKE,Qwen3-VL-8B,Full tokens,0.05,Acc,up,80.075188,80.075188,0.816364,78.475114,81.675262,2394,80.075188,2394,-0.000000,full,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,Full tokens,0.05,OR,up,85.614647,85.614647,1.036221,83.583653,87.645641,1147,,,,full,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,Full tokens,0.05,AB,up,65.749235,65.749235,1.855631,62.112198,69.386272,654,,,,full,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,Full tokens,0.05,PO,up,94.805195,94.805195,2.529038,89.848281,99.762109,77,,,,full,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,Full tokens,0.05,OT,up,83.720930,83.720930,1.625201,80.535537,86.906323,516,,,,full,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,Full tokens,0.05,KL,down,0.000000,0.000000,0.000000,0.000000,0.000000,2394,0.000000,2394,0.000000,full,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,empirical_mean_se_from_prediction_kl
SLAKE,Qwen3-VL-8B,Random,0.05,Acc,up,49.832900,49.832900,1.021893,47.829989,51.835811,2394,49.832916,2394,0.000016,random,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake_random/run_qwen3vl_8b_slake_random_1005_19527123,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,Random,0.05,OR,up,49.694900,49.694900,1.476319,46.801315,52.588485,1147,,,,random,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake_random/run_qwen3vl_8b_slake_random_1005_19527123,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,Random,0.05,AB,up,49.541300,49.541300,1.955072,45.709358,53.373242,654,,,,random,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake_random/run_qwen3vl_8b_slake_random_1005_19527123,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,Random,0.05,PO,up,42.857100,42.857100,5.639585,31.803513,53.910687,77,,,,random,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake_random/run_qwen3vl_8b_slake_random_1005_19527123,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,Random,0.05,OT,up,51.550400,51.550400,2.200069,47.238265,55.862535,516,,,,random,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake_random/run_qwen3vl_8b_slake_random_1005_19527123,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,Random,0.05,KL,down,1.604576,1.604576,0.044197,1.517949,1.691203,2394,1.604576,2394,0.000000,random,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake_random/run_qwen3vl_8b_slake_random_1005_19527123,ok,empirical_mean_se_from_prediction_kl
SLAKE,Qwen3-VL-8B,BTP,0.05,Acc,up,68.713450,68.713450,0.947627,66.856100,70.570800,2394,68.713450,2394,0.000000,btp,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,BTP,0.05,OR,up,68.962511,68.962511,1.366055,66.285044,71.639978,1147,,,,btp,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,BTP,0.05,AB,up,67.431193,67.431193,1.832494,63.839505,71.022881,654,,,,btp,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,BTP,0.05,PO,up,61.038961,61.038961,5.557423,50.146412,71.931510,77,,,,btp,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,BTP,0.05,OT,up,70.930233,70.930233,1.998995,67.012204,74.848262,516,,,,btp,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,BTP,0.05,KL,down,0.702960,0.702960,0.029266,0.645598,0.760322,2394,0.702960,2394,0.000000,btp,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,empirical_mean_se_from_prediction_kl
SLAKE,Qwen3-VL-8B,FastV,0.05,Acc,up,66.081871,66.081871,0.967598,64.185379,67.978363,2394,66.081871,2394,0.000000,FastV,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,FastV,0.05,OR,up,62.162162,62.162162,1.432005,59.355432,64.968892,1147,,,,FastV,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,FastV,0.05,AB,up,64.525994,64.525994,1.870827,60.859173,68.192815,654,,,,FastV,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,FastV,0.05,PO,up,66.233766,66.233766,5.389341,55.670657,76.796875,77,,,,FastV,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,FastV,0.05,OT,up,76.744186,76.744186,1.859789,73.099000,80.389372,516,,,,FastV,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,FastV,0.05,KL,down,0.759471,0.759471,0.027749,0.705083,0.813859,2394,0.759471,2394,-0.000000,FastV,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,empirical_mean_se_from_prediction_kl
SLAKE,Qwen3-VL-8B,SparseVLM,0.05,Acc,up,68.671679,68.671679,0.947972,66.813655,70.529703,2394,68.671679,2394,0.000000,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_sparse_vis_19438619,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,SparseVLM,0.05,OR,up,68.003487,68.003487,1.377321,65.303938,70.703036,1147,,,,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_sparse_vis_19438619,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,SparseVLM,0.05,AB,up,64.220183,64.220183,1.874416,60.546328,67.894038,654,,,,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_sparse_vis_19438619,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,SparseVLM,0.05,PO,up,66.233766,66.233766,5.389341,55.670657,76.796875,77,,,,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_sparse_vis_19438619,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,SparseVLM,0.05,OT,up,76.162791,76.162791,1.875747,72.486327,79.839255,516,,,,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_sparse_vis_19438619,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,SparseVLM,0.05,KL,down,0.707786,0.707786,0.027556,0.653775,0.761797,2394,0.707786,2394,0.000000,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_sparse_vis_19438619,ok,empirical_mean_se_from_prediction_kl
SLAKE,Qwen3-VL-8B,VisPruner,0.05,Acc,up,68.212197,68.212197,0.951698,66.346869,70.077525,2394,68.212197,2394,0.000000,VisPruner,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_sparse_vis_19438619,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,VisPruner,0.05,OR,up,66.782912,66.782912,1.390695,64.057151,69.508673,1147,,,,VisPruner,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_sparse_vis_19438619,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,VisPruner,0.05,AB,up,68.042813,68.042813,1.823419,64.468911,71.616715,654,,,,VisPruner,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_sparse_vis_19438619,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,VisPruner,0.05,PO,up,61.038961,61.038961,5.557423,50.146412,71.931510,77,,,,VisPruner,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_sparse_vis_19438619,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,VisPruner,0.05,OT,up,72.674419,72.674419,1.961782,68.829327,76.519511,516,,,,VisPruner,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_sparse_vis_19438619,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,VisPruner,0.05,KL,down,0.716151,0.716151,0.030075,0.657204,0.775098,2394,0.716151,2394,0.000000,VisPruner,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_sparse_vis_19438619,ok,empirical_mean_se_from_prediction_kl
SLAKE,Qwen3-VL-8B,HRViT,0.05,Acc,up,65.705931,65.705931,0.970174,63.804390,67.607472,2394,65.705931,2394,0.000000,HRViT,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,HRViT,0.05,OR,up,64.777681,64.777681,1.410392,62.013312,67.542050,1147,,,,HRViT,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,HRViT,0.05,AB,up,62.385321,62.385321,1.894223,58.672645,66.097997,654,,,,HRViT,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,HRViT,0.05,PO,up,50.649351,50.649351,5.697548,39.482156,61.816546,77,,,,HRViT,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,HRViT,0.05,OT,up,74.224806,74.224806,1.925532,70.450764,77.998848,516,,,,HRViT,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,HRViT,0.05,KL,down,0.772306,0.772306,0.029312,0.714855,0.829757,2394,0.772306,2394,-0.000000,HRViT,/Users/richard/Documents/WACV2027/delta_results/qwen_scale_baselines_slake_19324518/run_qwen3vl_8b_baselines_slake_19324518_3/slake/predictions.csv,ok,empirical_mean_se_from_prediction_kl
SLAKE,Qwen3-VL-8B,MRFT,0.05,Acc,up,74.477861,74.477861,0.891066,72.731371,76.224351,2394,74.477861,2394,0.000000,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_fgprunesid_19439089,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,MRFT,0.05,OR,up,76.547515,76.547515,1.251060,74.095437,78.999593,1147,,,,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_fgprunesid_19439089,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,MRFT,0.05,AB,up,68.501529,68.501529,1.816377,64.941430,72.061628,654,,,,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_fgprunesid_19439089,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,MRFT,0.05,PO,up,71.428571,71.428571,5.148214,61.338071,81.519071,77,,,,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_fgprunesid_19439089,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,MRFT,0.05,OT,up,77.906977,77.906977,1.826379,74.327274,81.486680,516,,,,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_fgprunesid_19439089,ok,binomial_empirical_mean_se_from_table_counts
SLAKE,Qwen3-VL-8B,MRFT,0.05,KL,down,0.494377,0.494377,0.025464,0.444468,0.544286,2394,0.494377,2394,0.000000,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/remote_qwen3vl8b_slake/run_qwen3vl_8b_slake_fgprunesid_19439089,ok,empirical_mean_se_from_prediction_kl
OmniMedVQA qt-ai,Lingshu-7B,Full tokens,0.10,Acc,up,80.620000,80.620000,0.685080,79.277243,81.962757,3329,80.624812,3329,0.004812,full,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,Full tokens,0.10,OS,up,73.799700,73.799700,1.151600,71.542564,76.056836,1458,,,,full,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,Full tokens,0.10,RJ,up,83.898300,83.898300,1.196262,81.553626,86.242974,944,,,,full,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,Full tokens,0.10,LC,up,86.815900,86.815900,1.193155,84.477316,89.154484,804,,,,full,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,Full tokens,0.10,ES,up,95.935000,95.935000,1.780600,92.445025,99.424975,123,,,,full,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,Full tokens,0.10,KL,down,0.000000,0.000000,0.000000,0.000000,0.000000,3329,0.000000,3329,0.000000,full,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,empirical_mean_se_from_prediction_kl
OmniMedVQA qt-ai,Lingshu-7B,Full tokens,0.05,Acc,up,80.620000,80.620000,0.685080,79.277243,81.962757,3329,80.624812,3329,0.004812,full,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,Full tokens,0.05,OS,up,73.799700,73.799700,1.151600,71.542564,76.056836,1458,,,,full,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,Full tokens,0.05,RJ,up,83.898300,83.898300,1.196262,81.553626,86.242974,944,,,,full,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,Full tokens,0.05,LC,up,86.815900,86.815900,1.193155,84.477316,89.154484,804,,,,full,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,Full tokens,0.05,ES,up,95.935000,95.935000,1.780600,92.445025,99.424975,123,,,,full,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,Full tokens,0.05,KL,down,0.000000,0.000000,0.000000,0.000000,0.000000,3329,0.000000,3329,0.000000,full,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,empirical_mean_se_from_prediction_kl
OmniMedVQA qt-ai,Lingshu-7B,Random,0.10,Acc,up,38.690000,38.690000,0.844128,37.035510,40.344490,3329,38.690297,3329,0.000297,edge_random,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_edge_random_010_005_20260622_215241,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,Random,0.10,OS,up,22.290800,22.290800,1.089984,20.154431,24.427169,1458,,,,edge_random,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_edge_random_010_005_20260622_215241,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,Random,0.10,RJ,up,64.618600,64.618600,1.556253,61.568344,67.668856,944,,,,edge_random,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_edge_random_010_005_20260622_215241,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,Random,0.10,LC,up,33.209000,33.209000,1.660959,29.953521,36.464479,804,,,,edge_random,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_edge_random_010_005_20260622_215241,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,Random,0.10,ES,up,69.918700,69.918700,4.135161,61.813785,78.023615,123,,,,edge_random,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_edge_random_010_005_20260622_215241,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,Random,0.10,KL,down,1.063000,1.063000,0.017441,1.028816,1.097184,3329,1.063323,3329,0.000323,edge_random,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_edge_random_010_005_20260622_215241,ok,empirical_mean_se_from_prediction_kl
OmniMedVQA qt-ai,Lingshu-7B,Random,0.05,Acc,up,34.330000,34.330000,0.822931,32.717055,35.942945,3329,34.334635,3329,0.004635,edge_random,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_edge_random_010_005_20260622_215241,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,Random,0.05,OS,up,20.096000,20.096000,1.049447,18.039085,22.152915,1458,,,,edge_random,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_edge_random_010_005_20260622_215241,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,Random,0.05,RJ,up,58.580500,58.580500,1.603219,55.438190,61.722810,944,,,,edge_random,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_edge_random_010_005_20260622_215241,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,Random,0.05,LC,up,26.990000,26.990000,1.565542,23.921539,30.058461,804,,,,edge_random,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_edge_random_010_005_20260622_215241,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,Random,0.05,ES,up,65.040700,65.040700,4.299534,56.613613,73.467787,123,,,,edge_random,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_edge_random_010_005_20260622_215241,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,Random,0.05,KL,down,1.149000,1.149000,0.016930,1.115818,1.182182,3329,1.148911,3329,-0.000089,edge_random,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_edge_random_010_005_20260622_215241,ok,empirical_mean_se_from_prediction_kl
OmniMedVQA qt-ai,Lingshu-7B,BTP,0.10,Acc,up,48.690000,48.690000,0.866291,46.992069,50.387931,3329,48.693301,3329,0.003301,btp,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,BTP,0.10,OS,up,33.264700,33.264700,1.233931,30.846195,35.683205,1458,,,,btp,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,BTP,0.10,RJ,up,64.194900,64.194900,1.560403,61.136511,67.253289,944,,,,btp,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,BTP,0.10,LC,up,52.238800,52.238800,1.761595,48.786073,55.691527,804,,,,btp,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,BTP,0.10,ES,up,89.430900,89.430900,2.772109,83.997567,94.864233,123,,,,btp,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,BTP,0.10,KL,down,0.810000,0.810000,0.015905,0.778826,0.841174,3329,0.810019,3329,0.000019,btp,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,empirical_mean_se_from_prediction_kl
OmniMedVQA qt-ai,Lingshu-7B,BTP,0.05,Acc,up,40.820000,40.820000,0.851858,39.150359,42.489641,3329,40.823070,3329,0.003070,btp,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,BTP,0.05,OS,up,25.583000,25.583000,1.142702,23.343304,27.822696,1458,,,,btp,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,BTP,0.05,RJ,up,59.851700,59.851700,1.595460,56.724599,62.978801,944,,,,btp,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,BTP,0.05,LC,up,39.925400,39.925400,1.727198,36.540092,43.310708,804,,,,btp,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,BTP,0.05,ES,up,81.300800,81.300800,3.515656,74.410114,88.191486,123,,,,btp,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,BTP,0.05,KL,down,0.950000,0.950000,0.015523,0.919576,0.980424,3329,0.949813,3329,-0.000187,btp,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,empirical_mean_se_from_prediction_kl
OmniMedVQA qt-ai,Lingshu-7B,FastV,0.10,Acc,up,32.260000,32.260000,0.810211,30.671987,33.848013,3329,32.261941,3329,0.001941,FastV,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,FastV,0.10,OS,up,17.146800,17.146800,0.987114,15.212056,19.081544,1458,,,,FastV,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,FastV,0.10,RJ,up,56.567800,56.567800,1.613261,53.405809,59.729791,944,,,,FastV,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,FastV,0.10,LC,up,26.616900,26.616900,1.558650,23.561945,29.671855,804,,,,FastV,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,FastV,0.10,ES,up,61.788600,61.788600,4.381251,53.201349,70.375851,123,,,,FastV,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,FastV,0.10,KL,down,1.103000,1.103000,0.016093,1.071458,1.134542,3329,1.103205,3329,0.000205,FastV,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,empirical_mean_se_from_prediction_kl
OmniMedVQA qt-ai,Lingshu-7B,FastV,0.05,Acc,up,30.580000,30.580000,0.798554,29.014835,32.145165,3329,30.579754,3329,-0.000246,FastV,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,FastV,0.05,OS,up,16.529500,16.529500,0.972787,14.622838,18.436162,1458,,,,FastV,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,FastV,0.05,RJ,up,53.283900,53.283900,1.623848,50.101159,56.466641,944,,,,FastV,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,FastV,0.05,LC,up,24.626900,24.626900,1.519445,21.648787,27.605013,804,,,,FastV,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,FastV,0.05,ES,up,61.788600,61.788600,4.381251,53.201349,70.375851,123,,,,FastV,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,FastV,0.05,KL,down,1.143000,1.143000,0.015822,1.111989,1.174011,3329,1.142759,3329,-0.000241,FastV,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,empirical_mean_se_from_prediction_kl
OmniMedVQA qt-ai,Lingshu-7B,SparseVLM,0.10,Acc,up,33.070000,33.070000,0.815400,31.471816,34.668184,3329,33.072995,3329,0.002995,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_sparsevlm/omnimed_qtai_aggregated_19433302_19433341,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,SparseVLM,0.10,OS,up,18.175600,18.175600,1.009967,16.196065,20.155135,1458,,,,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_sparsevlm/omnimed_qtai_aggregated_19433302_19433341,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,SparseVLM,0.10,RJ,up,57.627100,57.627100,1.608316,54.474800,60.779400,944,,,,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_sparsevlm/omnimed_qtai_aggregated_19433302_19433341,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,SparseVLM,0.10,LC,up,26.741300,26.741300,1.560964,23.681811,29.800789,804,,,,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_sparsevlm/omnimed_qtai_aggregated_19433302_19433341,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,SparseVLM,0.10,ES,up,62.601600,62.601600,4.362814,54.050485,71.152715,123,,,,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_sparsevlm/omnimed_qtai_aggregated_19433302_19433341,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,SparseVLM,0.10,KL,down,1.083000,1.083000,0.016081,1.051480,1.114520,3329,1.083333,3329,0.000333,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_sparsevlm/omnimed_qtai_aggregated_19433302_19433341,ok,empirical_mean_se_from_prediction_kl
OmniMedVQA qt-ai,Lingshu-7B,SparseVLM,0.05,Acc,up,31.870000,31.870000,0.807613,30.287078,33.452922,3329,31.871433,3329,0.001433,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_sparsevlm/omnimed_qtai_aggregated_19433302_19433341,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,SparseVLM,0.05,OS,up,16.803800,16.803800,0.979212,14.884544,18.723056,1458,,,,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_sparsevlm/omnimed_qtai_aggregated_19433302_19433341,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,SparseVLM,0.05,RJ,up,54.766900,54.766900,1.619949,51.591801,57.941999,944,,,,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_sparsevlm/omnimed_qtai_aggregated_19433302_19433341,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,SparseVLM,0.05,LC,up,27.611900,27.611900,1.576717,24.521535,30.702265,804,,,,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_sparsevlm/omnimed_qtai_aggregated_19433302_19433341,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,SparseVLM,0.05,ES,up,62.601600,62.601600,4.362814,54.050485,71.152715,123,,,,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_sparsevlm/omnimed_qtai_aggregated_19433302_19433341,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,SparseVLM,0.05,KL,down,1.126000,1.126000,0.016000,1.094641,1.157359,3329,1.126078,3329,0.000078,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_sparsevlm/omnimed_qtai_aggregated_19433302_19433341,ok,empirical_mean_se_from_prediction_kl
OmniMedVQA qt-ai,Lingshu-7B,VisPruner,0.10,Acc,up,56.650000,56.650000,0.858890,54.966575,58.333425,3329,56.653650,3329,0.003650,VisPruner,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_omnimed_qtai_vispruner_19431323,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,VisPruner,0.10,OS,up,45.130300,45.130300,1.303232,42.575966,47.684634,1458,,,,VisPruner,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_omnimed_qtai_vispruner_19431323,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,VisPruner,0.10,RJ,up,72.881400,72.881400,1.446958,70.045362,75.717438,944,,,,VisPruner,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_omnimed_qtai_vispruner_19431323,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,VisPruner,0.10,LC,up,54.975100,54.975100,1.754613,51.536058,58.414142,804,,,,VisPruner,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_omnimed_qtai_vispruner_19431323,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,VisPruner,0.10,ES,up,79.674800,79.674800,3.628485,72.562969,86.786631,123,,,,VisPruner,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_omnimed_qtai_vispruner_19431323,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,VisPruner,0.10,KL,down,0.659000,0.659000,0.015400,0.628817,0.689183,3329,0.659442,3329,0.000442,VisPruner,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_omnimed_qtai_vispruner_19431323,ok,empirical_mean_se_from_prediction_kl
OmniMedVQA qt-ai,Lingshu-7B,VisPruner,0.05,Acc,up,44.940000,44.940000,0.862140,43.250206,46.629794,3329,44.938420,3329,-0.001580,VisPruner,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_omnimed_qtai_vispruner_19431323,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,VisPruner,0.05,OS,up,31.961600,31.961600,1.221272,29.567906,34.355294,1458,,,,VisPruner,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_omnimed_qtai_vispruner_19431323,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,VisPruner,0.05,RJ,up,65.783900,65.783900,1.544149,62.757369,68.810431,944,,,,VisPruner,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_omnimed_qtai_vispruner_19431323,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,VisPruner,0.05,LC,up,40.298500,40.298500,1.729852,36.907989,43.689011,804,,,,VisPruner,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_omnimed_qtai_vispruner_19431323,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,VisPruner,0.05,ES,up,69.105700,69.105700,4.166233,60.939883,77.271517,123,,,,VisPruner,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_omnimed_qtai_vispruner_19431323,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,VisPruner,0.05,KL,down,0.928000,0.928000,0.016810,0.895052,0.960948,3329,0.928293,3329,0.000293,VisPruner,/Users/richard/Documents/WACV2027/delta_results/lingshu7b_omnimed_qtai_vispruner_19431323,ok,empirical_mean_se_from_prediction_kl
OmniMedVQA qt-ai,Lingshu-7B,HRViT,0.10,Acc,up,52.960000,52.960000,0.865069,51.264465,54.655535,3329,52.958847,3329,-0.001153,HRViT,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,HRViT,0.10,OS,up,42.112500,42.112500,1.293061,39.578100,44.646900,1458,,,,HRViT,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,HRViT,0.10,RJ,up,68.326300,68.326300,1.514110,65.358645,71.293955,944,,,,HRViT,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,HRViT,0.10,LC,up,52.363200,52.363200,1.761393,48.910869,55.815531,804,,,,HRViT,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,HRViT,0.10,ES,up,67.479700,67.479700,4.223877,59.200901,75.758499,123,,,,HRViT,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,HRViT,0.10,KL,down,0.703000,0.703000,0.014887,0.673822,0.732178,3329,0.702514,3329,-0.000486,HRViT,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,empirical_mean_se_from_prediction_kl
OmniMedVQA qt-ai,Lingshu-7B,HRViT,0.05,Acc,up,40.400000,40.400000,0.850466,38.733087,42.066913,3329,40.402523,3329,0.002523,HRViT,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,HRViT,0.05,OS,up,27.434800,27.434800,1.168520,25.144500,29.725100,1458,,,,HRViT,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,HRViT,0.05,RJ,up,58.898300,58.898300,1.601383,55.759589,62.037011,944,,,,HRViT,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,HRViT,0.05,LC,up,38.557200,38.557200,1.716565,35.192733,41.921667,804,,,,HRViT,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,HRViT,0.05,ES,up,64.227600,64.227600,4.321976,55.756527,72.698673,123,,,,HRViT,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,HRViT,0.05,KL,down,0.959000,0.959000,0.015380,0.928855,0.989145,3329,0.959427,3329,0.000427,HRViT,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_allmethods_19422713,ok,empirical_mean_se_from_prediction_kl
OmniMedVQA qt-ai,Lingshu-7B,MRFT,0.10,Acc,up,70.050000,70.050000,0.793863,68.494028,71.605972,3329,70.051066,3329,0.001066,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_prunesid_sobel_lambda_19423615_lambda0p2,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,MRFT,0.10,OS,up,63.374500,63.374500,1.261741,60.901487,65.847513,1458,,,,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_prunesid_sobel_lambda_19423615_lambda0p2,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,MRFT,0.10,RJ,up,79.661000,79.661000,1.310092,77.093220,82.228780,944,,,,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_prunesid_sobel_lambda_19423615_lambda0p2,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,MRFT,0.10,LC,up,68.905500,68.905500,1.632453,65.705892,72.105108,804,,,,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_prunesid_sobel_lambda_19423615_lambda0p2,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,MRFT,0.10,ES,up,82.926800,82.926800,3.392754,76.277002,89.576598,123,,,,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_prunesid_sobel_lambda_19423615_lambda0p2,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,MRFT,0.10,KL,down,0.329000,0.329000,0.010697,0.308033,0.349967,3329,0.328642,3329,-0.000358,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_prunesid_sobel_lambda_19423615_lambda0p2,ok,empirical_mean_se_from_prediction_kl
OmniMedVQA qt-ai,Lingshu-7B,MRFT,0.05,Acc,up,65.550000,65.550000,0.823615,63.935715,67.164285,3329,65.545209,3329,-0.004791,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_prunesid_sobel_lambda_19423615_lambda0p3,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,MRFT,0.05,OS,up,60.288100,60.288100,1.281437,57.776483,62.799717,1458,,,,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_prunesid_sobel_lambda_19423615_lambda0p3,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,MRFT,0.05,RJ,up,76.589000,76.589000,1.378184,73.887759,79.290241,944,,,,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_prunesid_sobel_lambda_19423615_lambda0p3,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,MRFT,0.05,LC,up,62.313400,62.313400,1.709056,58.963651,65.663149,804,,,,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_prunesid_sobel_lambda_19423615_lambda0p3,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,MRFT,0.05,ES,up,64.227600,64.227600,4.321976,55.756527,72.698673,123,,,,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_prunesid_sobel_lambda_19423615_lambda0p3,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Lingshu-7B,MRFT,0.05,KL,down,0.427000,0.427000,0.012007,0.403467,0.450533,3329,0.426913,3329,-0.000087,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/run_lingshu7b_omnimed_qtai_prunesid_sobel_lambda_19423615_lambda0p3,ok,empirical_mean_se_from_prediction_kl
OmniMedVQA qt-ai,Qwen3-VL-8B,Full tokens,0.10,Acc,up,68.160000,68.160000,0.807411,66.577475,69.742525,3329,68.158606,3329,-0.001394,full,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,Full tokens,0.10,OS,up,56.241400,56.241400,1.299215,53.694939,58.787861,1458,,,,full,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,Full tokens,0.10,RJ,up,84.428000,84.428000,1.180129,82.114947,86.741053,944,,,,full,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,Full tokens,0.10,LC,up,70.522400,70.522400,1.607983,67.370752,73.674048,804,,,,full,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,Full tokens,0.10,ES,up,69.105700,69.105700,4.166233,60.939883,77.271517,123,,,,full,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,Full tokens,0.10,KL,down,0.000000,0.000000,0.000000,0.000000,0.000000,3329,0.000000,3329,0.000000,full,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,empirical_mean_se_from_prediction_kl
OmniMedVQA qt-ai,Qwen3-VL-8B,Full tokens,0.05,Acc,up,68.160000,68.160000,0.807411,66.577475,69.742525,3329,68.158606,3329,-0.001394,full,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,Full tokens,0.05,OS,up,56.241400,56.241400,1.299215,53.694939,58.787861,1458,,,,full,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,Full tokens,0.05,RJ,up,84.428000,84.428000,1.180129,82.114947,86.741053,944,,,,full,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,Full tokens,0.05,LC,up,70.522400,70.522400,1.607983,67.370752,73.674048,804,,,,full,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,Full tokens,0.05,ES,up,69.105700,69.105700,4.166233,60.939883,77.271517,123,,,,full,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,Full tokens,0.05,KL,down,0.000000,0.000000,0.000000,0.000000,0.000000,3329,0.000000,3329,0.000000,full,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,empirical_mean_se_from_prediction_kl
OmniMedVQA qt-ai,Qwen3-VL-8B,Random,0.10,Acc,up,49.920000,49.920000,0.866588,48.221488,51.618512,3329,49.924902,3329,0.004902,edge_random,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_edge_random_005_010_bgqj_20260622_211719,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,Random,0.10,OS,up,34.842200,34.842200,1.247835,32.396443,37.287957,1458,,,,edge_random,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_edge_random_005_010_bgqj_20260622_211719,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,Random,0.10,RJ,up,66.525400,66.525400,1.535909,63.515019,69.535781,944,,,,edge_random,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_edge_random_005_010_bgqj_20260622_211719,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,Random,0.10,LC,up,55.348300,55.348300,1.753247,51.911936,58.784664,804,,,,edge_random,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_edge_random_005_010_bgqj_20260622_211719,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,Random,0.10,ES,up,65.853700,65.853700,4.275721,57.473287,74.234113,123,,,,edge_random,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_edge_random_005_010_bgqj_20260622_211719,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,Random,0.10,KL,down,1.441000,1.441000,0.039483,1.363614,1.518386,3329,1.441144,3329,0.000144,edge_random,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_edge_random_005_010_bgqj_20260622_211719,ok,empirical_mean_se_from_prediction_kl
OmniMedVQA qt-ai,Qwen3-VL-8B,Random,0.05,Acc,up,45.060000,45.060000,0.862349,43.369796,46.750204,3329,45.058576,3329,-0.001424,edge_random,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_edge_random_005_010_bgqj_20260622_211719,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,Random,0.05,OS,up,34.362100,34.362100,1.243765,31.924320,36.799880,1458,,,,edge_random,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_edge_random_005_010_bgqj_20260622_211719,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,Random,0.05,RJ,up,53.072000,53.072000,1.624287,49.888398,56.255602,944,,,,edge_random,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_edge_random_005_010_bgqj_20260622_211719,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,Random,0.05,LC,up,51.616900,51.616900,1.762442,48.162514,55.071286,804,,,,edge_random,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_edge_random_005_010_bgqj_20260622_211719,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,Random,0.05,ES,up,67.479700,67.479700,4.223877,59.200901,75.758499,123,,,,edge_random,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_edge_random_005_010_bgqj_20260622_211719,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,Random,0.05,KL,down,1.690000,1.690000,0.041316,1.609020,1.770980,3329,1.690461,3329,0.000461,edge_random,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_edge_random_005_010_bgqj_20260622_211719,ok,empirical_mean_se_from_prediction_kl
OmniMedVQA qt-ai,Qwen3-VL-8B,BTP,0.10,Acc,up,55.930000,55.930000,0.860473,54.243474,57.616526,3329,55.932713,3329,0.002713,btp,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,BTP,0.10,OS,up,40.054900,40.054900,1.283293,37.539645,42.570155,1458,,,,btp,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,BTP,0.10,RJ,up,74.894100,74.894100,1.411321,72.127911,77.660289,944,,,,btp,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,BTP,0.10,LC,up,60.820900,60.820900,1.721574,57.446616,64.195184,804,,,,btp,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,BTP,0.10,ES,up,66.666700,66.666700,4.250510,58.335700,74.997700,123,,,,btp,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,BTP,0.10,KL,down,0.942000,0.942000,0.032255,0.878780,1.005220,3329,0.941889,3329,-0.000111,btp,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,empirical_mean_se_from_prediction_kl
OmniMedVQA qt-ai,Qwen3-VL-8B,BTP,0.05,Acc,up,50.860000,50.860000,0.866461,49.161737,52.558263,3329,50.856113,3329,-0.003887,btp,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,BTP,0.05,OS,up,37.105600,37.105600,1.265164,34.625878,39.585322,1458,,,,btp,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,BTP,0.05,RJ,up,67.161000,67.161000,1.528507,64.165126,70.156874,944,,,,btp,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,BTP,0.05,LC,up,54.353200,54.353200,1.756668,50.910131,57.796269,804,,,,btp,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,BTP,0.05,ES,up,65.853700,65.853700,4.275721,57.473287,74.234113,123,,,,btp,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,BTP,0.05,KL,down,1.232000,1.232000,0.036885,1.159706,1.304294,3329,1.232086,3329,0.000086,btp,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,empirical_mean_se_from_prediction_kl
OmniMedVQA qt-ai,Qwen3-VL-8B,FastV,0.10,Acc,up,51.490000,51.490000,0.866204,49.792240,53.187760,3329,51.486933,3329,-0.003067,FastV,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,FastV,0.10,OS,up,38.751700,38.751700,1.275891,36.250953,41.252447,1458,,,,FastV,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,FastV,0.10,RJ,up,65.995800,65.995800,1.541837,62.973800,69.017800,944,,,,FastV,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,FastV,0.10,LC,up,55.099500,55.099500,1.754169,51.661329,58.537671,804,,,,FastV,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,FastV,0.10,ES,up,67.479700,67.479700,4.223877,59.200901,75.758499,123,,,,FastV,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,FastV,0.10,KL,down,1.114000,1.114000,0.033096,1.049133,1.178867,3329,1.114284,3329,0.000284,FastV,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,empirical_mean_se_from_prediction_kl
OmniMedVQA qt-ai,Qwen3-VL-8B,FastV,0.05,Acc,up,47.160000,47.160000,0.865190,45.464228,48.855772,3329,47.161310,3329,0.001310,FastV,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,FastV,0.05,OS,up,35.185200,35.185200,1.250657,32.733912,37.636488,1458,,,,FastV,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,FastV,0.05,RJ,up,59.851700,59.851700,1.595460,56.724599,62.978801,944,,,,FastV,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,FastV,0.05,LC,up,50.746300,50.746300,1.763168,47.290491,54.202109,804,,,,FastV,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,FastV,0.05,ES,up,68.292700,68.292700,4.195795,60.068943,76.516457,123,,,,FastV,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,FastV,0.05,KL,down,1.519000,1.519000,0.039414,1.441748,1.596252,3329,1.519329,3329,0.000329,FastV,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,empirical_mean_se_from_prediction_kl
OmniMedVQA qt-ai,Qwen3-VL-8B,SparseVLM,0.10,Acc,up,52.720000,52.720000,0.865306,51.024001,54.415999,3329,52.718534,3329,-0.001466,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_sparse_vis_19437644,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,SparseVLM,0.10,OS,up,35.048000,35.048000,1.249537,32.598907,37.497093,1458,,,,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_sparse_vis_19437644,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,SparseVLM,0.10,RJ,up,71.504200,71.504200,1.469164,68.624639,74.383761,944,,,,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_sparse_vis_19437644,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,SparseVLM,0.10,LC,up,60.323400,60.323400,1.725369,56.941676,63.705124,804,,,,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_sparse_vis_19437644,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,SparseVLM,0.10,ES,up,68.292700,68.292700,4.195795,60.068943,76.516457,123,,,,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_sparse_vis_19437644,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,SparseVLM,0.10,KL,down,1.237000,1.237000,0.037597,1.163310,1.310690,3329,1.237455,3329,0.000455,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_sparse_vis_19437644,ok,empirical_mean_se_from_prediction_kl
OmniMedVQA qt-ai,Qwen3-VL-8B,SparseVLM,0.05,Acc,up,48.450000,48.450000,0.866172,46.752302,50.147698,3329,48.452989,3329,0.002989,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_sparse_vis_19437644,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,SparseVLM,0.05,OS,up,33.470500,33.470500,1.235832,31.048269,35.892731,1458,,,,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_sparse_vis_19437644,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,SparseVLM,0.05,RJ,up,63.347500,63.347500,1.568305,60.273622,66.421378,944,,,,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_sparse_vis_19437644,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,SparseVLM,0.05,LC,up,55.348300,55.348300,1.753247,51.911936,58.784664,804,,,,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_sparse_vis_19437644,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,SparseVLM,0.05,ES,up,66.666700,66.666700,4.250510,58.335700,74.997700,123,,,,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_sparse_vis_19437644,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,SparseVLM,0.05,KL,down,1.513000,1.513000,0.040459,1.433700,1.592300,3329,1.512803,3329,-0.000197,SparseVLM,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_sparse_vis_19437644,ok,empirical_mean_se_from_prediction_kl
OmniMedVQA qt-ai,Qwen3-VL-8B,VisPruner,0.10,Acc,up,54.850000,54.850000,0.862502,53.159495,56.540505,3329,54.851307,3329,0.001307,VisPruner,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_sparse_vis_19437644,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,VisPruner,0.10,OS,up,40.192000,40.192000,1.284017,37.675327,42.708673,1458,,,,VisPruner,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_sparse_vis_19437644,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,VisPruner,0.10,RJ,up,73.940700,73.940700,1.428687,71.140473,76.740927,944,,,,VisPruner,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_sparse_vis_19437644,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,VisPruner,0.10,LC,up,57.338300,57.338300,1.744269,53.919533,60.757067,804,,,,VisPruner,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_sparse_vis_19437644,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,VisPruner,0.10,ES,up,65.853700,65.853700,4.275721,57.473287,74.234113,123,,,,VisPruner,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_sparse_vis_19437644,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,VisPruner,0.10,KL,down,1.018000,1.018000,0.033469,0.952401,1.083599,3329,1.017790,3329,-0.000210,VisPruner,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_sparse_vis_19437644,ok,empirical_mean_se_from_prediction_kl
OmniMedVQA qt-ai,Qwen3-VL-8B,VisPruner,0.05,Acc,up,49.680000,49.680000,0.866571,47.981521,51.378479,3329,49.684590,3329,0.004590,VisPruner,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_sparse_vis_19437644,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,VisPruner,0.05,OS,up,35.939600,35.939600,1.256616,33.476632,38.402568,1458,,,,VisPruner,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_sparse_vis_19437644,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,VisPruner,0.05,RJ,up,66.207600,66.207600,1.539492,63.190196,69.225004,944,,,,VisPruner,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_sparse_vis_19437644,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,VisPruner,0.05,LC,up,52.860700,52.860700,1.760476,49.410168,56.311232,804,,,,VisPruner,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_sparse_vis_19437644,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,VisPruner,0.05,ES,up,65.040700,65.040700,4.299534,56.613613,73.467787,123,,,,VisPruner,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_sparse_vis_19437644,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,VisPruner,0.05,KL,down,1.387000,1.387000,0.039034,1.310494,1.463506,3329,1.387155,3329,0.000155,VisPruner,/Users/richard/Documents/WACV2027/delta_results/run_qwen3vl_8b_omnimed_qtai_sparse_vis_19437644,ok,empirical_mean_se_from_prediction_kl
OmniMedVQA qt-ai,Qwen3-VL-8B,HRViT,0.10,Acc,up,53.440000,53.440000,0.864535,51.745510,55.134490,3329,53.439471,3329,-0.000529,HRViT,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,HRViT,0.10,OS,up,39.917700,39.917700,1.282559,37.403885,42.431515,1458,,,,HRViT,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,HRViT,0.10,RJ,up,71.822000,71.822000,1.464191,68.952185,74.691815,944,,,,HRViT,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,HRViT,0.10,LC,up,54.477600,54.477600,1.756279,51.035293,57.919907,804,,,,HRViT,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,HRViT,0.10,ES,up,65.853700,65.853700,4.275721,57.473287,74.234113,123,,,,HRViT,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,HRViT,0.10,KL,down,0.937000,0.937000,0.031142,0.875961,0.998039,3329,0.936545,3329,-0.000455,HRViT,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,empirical_mean_se_from_prediction_kl
OmniMedVQA qt-ai,Qwen3-VL-8B,HRViT,0.05,Acc,up,47.580000,47.580000,0.865573,45.883476,49.276524,3329,47.581856,3329,0.001856,HRViT,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,HRViT,0.05,OS,up,34.499300,34.499300,1.244943,32.059212,36.939388,1458,,,,HRViT,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,HRViT,0.05,RJ,up,62.394100,62.394100,1.576572,59.304019,65.484181,944,,,,HRViT,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,HRViT,0.05,LC,up,51.492500,51.492500,1.762578,48.037847,54.947153,804,,,,HRViT,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,HRViT,0.05,ES,up,63.414600,63.414600,4.343061,54.902200,71.927000,123,,,,HRViT,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,HRViT,0.05,KL,down,1.353000,1.353000,0.038807,1.276939,1.429061,3329,1.352573,3329,-0.000427,HRViT,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,empirical_mean_se_from_prediction_kl
OmniMedVQA qt-ai,Qwen3-VL-8B,MRFT,0.10,Acc,up,57.830000,57.830000,0.855897,56.152442,59.507558,3329,57.825173,3329,-0.004827,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,MRFT,0.10,OS,up,43.072700,43.072700,1.296829,40.530916,45.614484,1458,,,,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,MRFT,0.10,RJ,up,75.741500,75.741500,1.395124,73.007056,78.475944,944,,,,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,MRFT,0.10,LC,up,62.189100,62.189100,1.710163,58.837180,65.541020,804,,,,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,MRFT,0.10,ES,up,66.666700,66.666700,4.250510,58.335700,74.997700,123,,,,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,MRFT,0.10,KL,down,0.787000,0.787000,0.028599,0.730945,0.843055,3329,0.786735,3329,-0.000265,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,empirical_mean_se_from_prediction_kl
OmniMedVQA qt-ai,Qwen3-VL-8B,MRFT,0.05,Acc,up,51.280000,51.280000,0.866305,49.582042,52.977958,3329,51.276660,3329,-0.003340,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,MRFT,0.05,OS,up,36.351200,36.351200,1.259725,33.882139,38.820261,1458,,,,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,MRFT,0.05,RJ,up,70.021200,70.021200,1.491200,67.098448,72.943952,944,,,,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,MRFT,0.05,LC,up,54.353200,54.353200,1.756668,50.910131,57.796269,804,,,,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,MRFT,0.05,ES,up,64.227600,64.227600,4.321976,55.756527,72.698673,123,,,,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,binomial_empirical_mean_se_from_table_counts
OmniMedVQA qt-ai,Qwen3-VL-8B,MRFT,0.05,KL,down,1.230000,1.230000,0.037302,1.156889,1.303111,3329,1.230370,3329,0.000370,PruneSID_Sobel,/Users/richard/Documents/WACV2027/delta_results/qwen3vl8b_omnimed_qtai_current_allmethods_19429442_19430300,ok,empirical_mean_se_from_prediction_kl


==> data/omnimed_qtai_lambda_accuracy_keep01.csv <==
dataset,method,beta,keep_ratio,accuracy,n,source
OmniMedVQA qt-ai,MedSTP,0.00,0.10,56.26,,user_reported_2026-08-30
OmniMedVQA qt-ai,MedSTP,0.10,0.10,58.85,,user_reported_2026-08-30
OmniMedVQA qt-ai,MedSTP,0.20,0.10,58.82,,user_reported_2026-08-30
OmniMedVQA qt-ai,MedSTP,0.30,0.10,57.64,,user_reported_2026-08-30
OmniMedVQA qt-ai,MedSTP,0.50,0.10,57.61,,user_reported_2026-08-30


==> data/omnimed_qtai_lingshu_allmethods_prune_rate_curve.csv <==
dataset,method,keep_ratio,prune_rate,accuracy,n,source
OmniMedVQA qt-ai,Full tokens,1.00,0.00,80.6248,3329,F2_rerun_full_token_baseline
OmniMedVQA qt-ai,MedSTP,0.85,0.15,80.4746,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,BTP,0.85,0.15,80.4145,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,VisPruner,0.85,0.15,81.2256,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,HRViT,0.85,0.15,79.9640,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,PruneSID,0.85,0.15,80.80,3329,user_provided_prunesid_curve_20260626
OmniMedVQA qt-ai,SparseVLM,0.85,0.15,80.9552,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,FastV,0.85,0.15,80.6248,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,Random,0.85,0.15,81.1956,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,MedSTP,0.70,0.30,80.2343,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,BTP,0.70,0.30,80.0841,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,VisPruner,0.70,0.30,80.9252,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,HRViT,0.70,0.30,79.2731,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,PruneSID,0.70,0.30,80.68,3329,user_provided_prunesid_curve_20260626
OmniMedVQA qt-ai,SparseVLM,0.70,0.30,80.4446,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,FastV,0.70,0.30,80.0240,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,Random,0.70,0.30,80.2643,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,MedSTP,0.55,0.45,79.6035,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,BTP,0.55,0.45,79.4533,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,VisPruner,0.55,0.45,79.2430,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,HRViT,0.55,0.45,77.5608,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,PruneSID,0.55,0.45,80.14,3329,user_provided_prunesid_curve_20260626
OmniMedVQA qt-ai,SparseVLM,0.55,0.45,79.0027,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,FastV,0.55,0.45,78.1015,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,Random,0.55,0.45,76.2091,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,MedSTP,0.40,0.60,78.4019,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,BTP,0.40,0.60,76.5996,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,VisPruner,0.40,0.60,77.8011,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,HRViT,0.40,0.60,76.7197,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,PruneSID,0.40,0.60,78.72,3329,user_provided_prunesid_curve_20260626
OmniMedVQA qt-ai,SparseVLM,0.40,0.60,74.0463,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,FastV,0.40,0.60,71.9736,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,Random,0.40,0.60,71.0123,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,MedSTP,0.25,0.75,76.5395,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,BTP,0.25,0.75,72.2139,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,VisPruner,0.25,0.75,74.9775,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,HRViT,0.25,0.75,72.9348,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,PruneSID,0.25,0.75,77.07,3329,user_provided_prunesid_curve_20260626
OmniMedVQA qt-ai,SparseVLM,0.25,0.75,56.4133,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,FastV,0.25,0.75,52.4782,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,Random,0.25,0.75,67.2875,3329,F2_rerun_baselines_medstp_random_source
OmniMedVQA qt-ai,MedSTP,0.10,0.90,70.0511,3329,F2_existing_90_95_source
OmniMedVQA qt-ai,BTP,0.10,0.90,48.6933,3329,F2_existing_90_95_source
OmniMedVQA qt-ai,VisPruner,0.10,0.90,56.6536,3329,F2_existing_90_95_source
OmniMedVQA qt-ai,HRViT,0.10,0.90,52.9588,3329,F2_existing_90_95_source
OmniMedVQA qt-ai,PruneSID,0.10,0.90,67.26,3329,user_provided_prunesid_curve_20260626
OmniMedVQA qt-ai,SparseVLM,0.10,0.90,33.0730,3329,F2_existing_90_95_source
OmniMedVQA qt-ai,FastV,0.10,0.90,32.2619,3329,F2_existing_90_95_source
OmniMedVQA qt-ai,Random,0.10,0.90,38.6900,3329,F2_existing_90_95_source
OmniMedVQA qt-ai,MedSTP,0.05,0.95,65.2749,3329,F2_existing_90_95_source
OmniMedVQA qt-ai,BTP,0.05,0.95,40.8231,3329,F2_existing_90_95_source
OmniMedVQA qt-ai,VisPruner,0.05,0.95,44.9384,3329,F2_existing_90_95_source
OmniMedVQA qt-ai,HRViT,0.05,0.95,40.4025,3329,F2_existing_90_95_source
OmniMedVQA qt-ai,PruneSID,0.05,0.95,61.96,3329,user_provided_prunesid_curve_20260626
OmniMedVQA qt-ai,SparseVLM,0.05,0.95,31.8714,3329,F2_existing_90_95_source
OmniMedVQA qt-ai,FastV,0.05,0.95,30.5798,3329,F2_existing_90_95_source
OmniMedVQA qt-ai,Random,0.05,0.95,34.3300,3329,F2_existing_90_95_source


==> data/prunesid_keep09_bootstrap_group_summary.csv <==
dataset,backbone,keep,n,OR_n,OR,OR_std,AB_n,AB,AB_std,PO_n,PO,PO_std,OT_n,OT,OT_std,OS_n,OS,OS_std,RJ_n,RJ,RJ_std,LC_n,LC,LC_std,ES_n,ES,ES_std,Avg,Avg_std,KL,KL_std,used_rerun_chunks
SLAKE,Lingshu-7B,9%,2394,1147,79.51176983435047,1.1735599424284244,654,56.11620795107034,1.9388171307598934,77,92.20779220779221,3.072926994186408,516,83.13953488372093,1.6658944314222461,,,,,,,,,,,,,74.3107769423559,0.899560009736122,0.22140804178287538,0.010627241730166865,8 20
OmniMed qt-ai,Lingshu-7B,9%,3329,,,,,,,,,,,,,1554,62.80566280566281,1.2293507403144501,944,79.66101694915254,1.2882367954737903,708,67.79661016949152,1.7385517479361419,123,77.23577235772358,3.8072116996627132,69.17993391408831,0.7885587873736596,0.35384144948716484,0.011128037798562144,10 28 43 56
SLAKE,Qwen3-VL-8B,9%,2394,1147,80.03487358326068,1.1841131142403758,654,70.9480122324159,1.7737423128181262,77,84.4155844155844,4.181847170333851,516,81.97674418604652,1.6896002030746204,,,,,,,,,,,,,78.11194653299917,0.8455112053932258,0.3179436666305175,0.019395234379892084,4 25 31 44
OmniMed qt-ai,Qwen3-VL-8B,9%,3329,,,,,,,,,,,,,1554,48.84169884169884,1.2819970032135588,944,64.30084745762711,1.5472060003251729,708,58.05084745762712,1.8502534838589224,123,65.85365853658537,4.2583684777613495,55.812556323220186,0.8598885303984471,0.8352867371058271,0.029222850907038307,0 7 22 57 63


==> data/prunesid_keep09_keep10_group_summary_complete.csv <==
dataset,backbone,keep,n,OR_n,OR,AB_n,AB,PO_n,PO,OT_n,OT,OS_n,OS,RJ_n,RJ,LC_n,LC,ES_n,ES,Avg,KL,used_rerun_chunks
SLAKE,Lingshu-7B,9%,2394,1147,79.51176983435047,654,56.116207951070336,77,92.20779220779221,516,83.13953488372093,,,,,,,,,74.31077694235589,0.22140804178287538,8 20
OmniMed qt-ai,Lingshu-7B,9%,3329,,,,,,,,,1554,62.805662805662806,944,79.66101694915254,708,67.79661016949153,123,77.23577235772358,69.17993391408831,0.35384144948716484,10 28 43 56
SLAKE,Qwen3-VL-8B,9%,2394,1147,80.03487358326068,654,70.9480122324159,77,84.41558441558442,516,81.97674418604652,,,,,,,,,78.11194653299917,0.31794366663051754,4 25 31 44
OmniMed qt-ai,Qwen3-VL-8B,9%,3329,,,,,,,,,1554,48.84169884169884,944,64.30084745762711,708,58.05084745762712,123,65.85365853658537,55.812556323220186,0.8352867371058273,0 7 22 57 63
SLAKE,Lingshu-7B,10%,2394,1147,80.38360941586748,654,58.71559633027523,77,94.8051948051948,516,85.46511627906976,,,,,,,,,76.0233918128655,0.20102828700686345,9 21 23 32
OmniMed qt-ai,Lingshu-7B,10%,3329,,,,,,,,,1554,63.706563706563706,944,79.13135593220339,708,69.35028248587571,123,82.92682926829268,69.9909882847702,0.3216589970293504,0 10 34 43 65
SLAKE,Qwen3-VL-8B,10%,2394,1147,81.25544899738448,654,69.26605504587155,77,77.92207792207792,516,80.81395348837209,,,,,,,,,77.77777777777777,0.3103669046028911,33
OmniMed qt-ai,Qwen3-VL-8B,10%,3329,,,,,,,,,1554,50.19305019305019,944,65.88983050847457,708,59.74576271186441,123,66.66666666666667,57.28446981075398,0.7830888591281129,10 26 38 52


==> data/slake_lingshu_allmethods_prune_rate_curve.csv <==
dataset,method,keep_ratio,prune_rate,accuracy,n,source
SLAKE,BTP,0.85,0.15,83.5421888053467,2394,run_lingshu7b_slake_allmethods_highkeep_19416125
SLAKE,BTP,0.7,0.3,83.33333333333334,2394,run_lingshu7b_slake_allmethods_highkeep_19416125
SLAKE,BTP,0.55,0.45,82.79030910609858,2394,run_lingshu7b_slake_allmethods_highkeep_19416125
SLAKE,BTP,0.4,0.6,82.16374269005848,2394,run_lingshu7b_slake_allmethods_highkeep_19416125
SLAKE,BTP,0.25,0.75,80.45112781954887,2394,run_lingshu7b_slake_allmethods_highkeep_19416125
SLAKE,BTP,0.1,0.9,75.23,2394,main_table_existing
SLAKE,BTP,0.05,0.95,67.29,2394,main_table_existing
SLAKE,FastV,0.85,0.15,83.62573099415205,2394,run_lingshu7b_slake_allmethods_highkeep_19416125
SLAKE,FastV,0.7,0.3,82.91562238930659,2394,run_lingshu7b_slake_allmethods_highkeep_19416125
SLAKE,FastV,0.55,0.45,81.70426065162907,2394,run_lingshu7b_slake_allmethods_highkeep_19416125
SLAKE,FastV,0.4,0.6,78.11194653299917,2394,run_lingshu7b_slake_allmethods_highkeep_19416125
SLAKE,FastV,0.25,0.75,70.80200501253134,2394,run_lingshu7b_slake_allmethods_highkeep_19416125
SLAKE,FastV,0.1,0.9,55.01,2394,main_table_existing
SLAKE,FastV,0.05,0.95,53.38,2394,main_table_existing
SLAKE,HRViT,0.85,0.15,81.8295739348371,2394,run_lingshu7b_slake_allmethods_highkeep_19416125
SLAKE,HRViT,0.7,0.3,79.86633249791144,2394,run_lingshu7b_slake_allmethods_highkeep_19416125
SLAKE,HRViT,0.55,0.45,77.65246449456976,2394,run_lingshu7b_slake_allmethods_highkeep_19416125
SLAKE,HRViT,0.4,0.6,73.93483709273183,2394,run_lingshu7b_slake_allmethods_highkeep_19416125
SLAKE,HRViT,0.25,0.75,68.62990810359231,2394,run_lingshu7b_slake_allmethods_highkeep_19416125
SLAKE,HRViT,0.1,0.9,60.61,2394,main_table_existing
SLAKE,HRViT,0.05,0.95,55.64,2394,main_table_existing
SLAKE,PruneSID,0.85,0.15,83.83,2394,user_provided_prunesid_curve_20260626
SLAKE,PruneSID,0.7,0.3,83.46,2394,user_provided_prunesid_curve_20260626
SLAKE,PruneSID,0.55,0.45,83.25,2394,user_provided_prunesid_curve_20260626
SLAKE,PruneSID,0.4,0.6,82.00,2394,user_provided_prunesid_curve_20260626
SLAKE,PruneSID,0.25,0.75,80.10,2394,user_provided_prunesid_curve_20260626
SLAKE,PruneSID,0.1,0.9,74.31,2394,user_provided_prunesid_curve_20260626
SLAKE,PruneSID,0.05,0.95,67.46,2394,user_provided_prunesid_curve_20260626
SLAKE,MRFT,0.85,0.15,83.45864661654136,2394,run_lingshu7b_slake_allmethods_highkeep_19416125
SLAKE,MRFT,0.7,0.3,83.83458646616542,2394,run_lingshu7b_slake_allmethods_highkeep_19416125
SLAKE,MRFT,0.55,0.45,83.24979114452799,2394,run_lingshu7b_slake_allmethods_highkeep_19416125
SLAKE,MRFT,0.4,0.6,82.33082706766918,2394,run_lingshu7b_slake_allmethods_highkeep_19416125
SLAKE,MRFT,0.25,0.75,80.82706766917293,2394,run_lingshu7b_slake_allmethods_highkeep_19416125
SLAKE,MRFT,0.1,0.9,76.11,2394,main_table_existing
SLAKE,MRFT,0.05,0.95,69.01,2394,main_table_existing
SLAKE,Random,0.85,0.15,79.86633249791144,2394,run_lingshu7b_random_20260623_021011
SLAKE,Random,0.7,0.3,73.05764411027569,2394,run_lingshu7b_random_20260623_021011
SLAKE,Random,0.55,0.45,67.75271512113618,2394,run_lingshu7b_random_20260623_021011
SLAKE,Random,0.4,0.6,64.70342522974101,2394,run_lingshu7b_random_20260623_021011
SLAKE,Random,0.25,0.75,61.65413533834586,2394,run_lingshu7b_random_20260623_021011
SLAKE,Random,0.1,0.9,56.934001670843784,2394,run_lingshu7b_slake_random_010_005_20260622_215241
SLAKE,Random,0.05,0.95,48.24561403508772,2394,run_lingshu7b_slake_random_010_005_20260622_215241
SLAKE,SparseVLM,0.85,0.15,83.5421888053467,2394,run_lingshu7b_slake_sparsevlm_vispruner_highkeep_20260623_021011
SLAKE,SparseVLM,0.7,0.3,81.74603174603175,2394,run_lingshu7b_slake_sparsevlm_vispruner_highkeep_20260623_021011
SLAKE,SparseVLM,0.55,0.45,80.20050125313283,2394,run_lingshu7b_slake_sparsevlm_vispruner_highkeep_20260623_021011
SLAKE,SparseVLM,0.4,0.6,75.89807852965748,2394,run_lingshu7b_slake_sparsevlm_vispruner_highkeep_20260623_021011
SLAKE,SparseVLM,0.25,0.75,68.92230576441104,2394,run_lingshu7b_slake_sparsevlm_vispruner_highkeep_20260623_021011
SLAKE,SparseVLM,0.1,0.9,55.64,2394,main_table_existing
SLAKE,SparseVLM,0.05,0.95,54.3,2394,main_table_existing
SLAKE,VisPruner,0.85,0.15,83.24979114452799,2394,run_lingshu7b_slake_sparsevlm_vispruner_highkeep_20260623_021011
SLAKE,VisPruner,0.7,0.3,82.49791144527987,2394,run_lingshu7b_slake_sparsevlm_vispruner_highkeep_20260623_021011
SLAKE,VisPruner,0.55,0.45,81.03592314118629,2394,run_lingshu7b_slake_sparsevlm_vispruner_highkeep_20260623_021011
SLAKE,VisPruner,0.4,0.6,79.28153717627401,2394,run_lingshu7b_slake_sparsevlm_vispruner_highkeep_20260623_021011
SLAKE,VisPruner,0.25,0.75,77.06766917293233,2394,run_lingshu7b_slake_sparsevlm_vispruner_highkeep_20260623_021011
SLAKE,VisPruner,0.1,0.9,68.38,2394,main_table_existing
SLAKE,VisPruner,0.05,0.95,63.24,2394,main_table_existing
SLAKE,Full tokens,1.0,0.0,83.91812865497076,2394,reference


==> data/slake_subspace_drift_rank8_fullcurve_medstp.csv <==
dataset,method,rank,pruning_rate,mean_subspace_drift,source
SLAKE,MedSTP,8,0.0,0.0,full_tokens_identity
SLAKE,MedSTP,8,15.0,0.19446034885942937,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,MedSTP,8,30.0,0.30682650692760943,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,MedSTP,8,45.0,0.4530448403209448,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,MedSTP,8,60.0,0.612728804051876,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,MedSTP,8,75.0,0.78277805685997,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,MedSTP,8,90.0,0.9423123386502266,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,MedSTP,8,95.0,0.9895851233426263,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,PruneSID,8,0.0,0.0,full_tokens_identity
SLAKE,PruneSID,8,15.0,0.326079,user_provided_prunesid_drift_20260626
SLAKE,PruneSID,8,30.0,0.480695,user_provided_prunesid_drift_20260626
SLAKE,PruneSID,8,45.0,0.620929,user_provided_prunesid_drift_20260626
SLAKE,PruneSID,8,60.0,0.765756,user_provided_prunesid_drift_20260626
SLAKE,PruneSID,8,75.0,0.907353,user_provided_prunesid_drift_20260626
SLAKE,PruneSID,8,90.0,0.977353,user_provided_prunesid_drift_20260626
SLAKE,PruneSID,8,95.0,0.985241,user_provided_prunesid_drift_20260626
SLAKE,BTP,8,0.0,0.0,full_tokens_identity
SLAKE,BTP,8,15.0,0.8044758749008178,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,BTP,8,30.0,0.8041880102455616,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,BTP,8,45.0,0.8192006441950798,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,BTP,8,60.0,0.8506176817417145,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,BTP,8,75.0,0.9188611131906509,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,BTP,8,90.0,0.9816064861416817,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,BTP,8,95.0,0.9933283634045544,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,FastV,8,0.0,0.0,full_tokens_identity
SLAKE,FastV,8,15.0,0.46221384942531585,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,FastV,8,30.0,0.7060260275006294,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,FastV,8,45.0,0.8621210779249668,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,FastV,8,60.0,0.9718578019738198,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,FastV,8,75.0,0.9970784968137741,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,FastV,8,90.0,0.9996794840693474,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,FastV,8,95.0,0.9997514188289642,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,HRViT,8,0.0,0.0,full_tokens_identity
SLAKE,HRViT,8,15.0,0.4761165501922369,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,HRViT,8,30.0,0.7030725239217281,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,HRViT,8,45.0,0.8176576364040374,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,HRViT,8,60.0,0.9280516916513443,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,HRViT,8,75.0,0.9924827536940575,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,HRViT,8,90.0,0.997825126349926,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,HRViT,8,95.0,0.9984799784772537,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,Random,8,0.0,0.0,full_tokens_identity
SLAKE,Random,8,15.0,0.4550803026556969,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,Random,8,30.0,0.5920016986131668,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,Random,8,45.0,0.7234509283304215,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,Random,8,60.0,0.8557218381762505,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,Random,8,75.0,0.9486361466348171,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,Random,8,90.0,0.9910314938426018,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,Random,8,95.0,0.9975413785261267,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,SparseVLM,8,0.0,0.0,full_tokens_identity
SLAKE,SparseVLM,8,15.0,0.4290340894460678,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,SparseVLM,8,30.0,0.6966422129422426,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,SparseVLM,8,45.0,0.8876736016571521,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,SparseVLM,8,60.0,0.9807405430078506,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,SparseVLM,8,75.0,0.9979183614253998,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,SparseVLM,8,90.0,0.999699841439724,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,SparseVLM,8,95.0,0.9997676807291368,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,VisPruner,8,0.0,0.0,full_tokens_identity
SLAKE,VisPruner,8,15.0,0.2623087039589882,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,VisPruner,8,30.0,0.510460006967187,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,VisPruner,8,45.0,0.6572541297972202,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,VisPruner,8,60.0,0.8343006044626236,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,VisPruner,8,75.0,0.9287941674888134,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,VisPruner,8,90.0,0.9910800188779831,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653
SLAKE,VisPruner,8,95.0,0.9971540910356185,subspace_diagnostic_slake_keepcurve_19645163_or_maintable_19644653


==> data/subspace_mechanism_v4_connected_methods.csv <==
method,pruning_rate,keep_ratio,subspace_drift,accuracy,marker_area
MRFT,45.0,55.0,0.4530448403209448,83.24979114452799,78.00422399999998
MRFT,60.0,40.0,0.612728804051876,82.33082706766918,56.471125983471055
MRFT,75.0,25.0,0.78277805685997,80.82706766917293,38.40844284297521
MRFT,90.0,10.0,0.9423123386502266,76.11,23.816174578512403
MRFT,95.0,5.0,0.9895851233426263,69.01,19.72328846280992
PruneSID,45.0,55.0,0.620929,83.25,67.10886399999997
PruneSID,60.0,40.0,0.765756,82.0,48.58343457851239
PruneSID,75.0,25.0,0.907353,80.1,33.04368449586777
PruneSID,90.0,10.0,0.977353,74.31,20.48961375206612
PruneSID,95.0,5.0,0.985241,67.46,16.96840780165289
BTP,45.0,55.0,0.8192006441950798,82.79030910609858,132.71039999999994
BTP,60.0,40.0,0.8506176817417145,82.16374269005848,96.07563966942146
BTP,75.0,25.0,0.9188611131906509,80.45112781954887,65.34517685950414
BTP,90.0,10.0,0.9816064861416817,75.23,40.51901157024793
BTP,95.0,5.0,0.9933283634045544,67.29,33.55568925619834
FastV,45.0,55.0,0.8621210779249668,81.70426065162907,62.98009599999998
FastV,60.0,40.0,0.9718578019738198,78.11194653299917,45.59441467768594
FastV,75.0,25.0,0.9970784968137741,70.80200501253134,31.01072343801653
FastV,90.0,10.0,0.9996794840693474,55.01,19.229022280991735
FastV,95.0,5.0,0.9997514188289642,53.38,15.924453024793385
HRViT,45.0,55.0,0.8176576364040374,77.65246449456976,60.96486399999997
HRViT,60.0,40.0,0.9280516916513443,73.93483709273183,44.13548829752064
HRViT,75.0,25.0,0.9924827536940575,68.62990810359231,30.018444826446277
HRViT,90.0,10.0,0.997825126349926,60.61,18.613733586776853
HRViT,95.0,5.0,0.9984799784772537,55.64,15.414903669421482
Random,45.0,55.0,0.7234509283304215,67.75271512113618,58.982399999999984
Random,60.0,40.0,0.8557218381762505,64.70342522974101,42.700284297520646
Random,75.0,25.0,0.9486361466348171,61.65413533834586,29.042300826446276
Random,90.0,10.0,0.9910314938426018,56.934001670843784,18.008449586776862
Random,95.0,5.0,0.9975413785261267,48.24561403508772,14.913639669421483
SparseVLM,45.0,55.0,0.8876736016571521,80.20050125313283,62.98009599999998
SparseVLM,60.0,40.0,0.9807405430078506,75.89807852965748,45.59441467768594
SparseVLM,75.0,25.0,0.9979183614253998,68.92230576441104,31.01072343801653
SparseVLM,90.0,10.0,0.999699841439724,55.64,19.229022280991735
SparseVLM,95.0,5.0,0.9997676807291368,54.3,15.924453024793385
VisPruner,45.0,55.0,0.6572541297972202,81.03592314118629,69.22239999999998
VisPruner,60.0,40.0,0.8343006044626236,79.28153717627401,50.11352809917354
VisPruner,75.0,25.0,0.9287941674888134,77.06766917293233,34.084366942148755
VisPruner,90.0,10.0,0.9910800188779831,68.38,21.134916528925622
VisPruner,95.0,5.0,0.9971540910356185,63.24,17.502813223140496

